Experimental Demonstration of Learned Time-Domain Digital Back-Propagation

We present the first experimental demonstration of learned time-domain digital back-propagation (DBP), in 64-GBd dual-polarization 64-QAM signal transmission over 1014 km. Performance gains were comparable to those obtained with conventional, higher complexity, frequency-domain DBP.

==> data/exp_per_span.txt <==
-6.400000000000000000e+01 -1.857630289477866725e+01 -1.753582716500974925e+01 -1.868579454544179796e+01 -1.954567438282058589e+01 -1.278088251207348769e+01 -3.784027953329594851e+00 -3.943930934068879512e+00 -3.228360754688204548e-02 3.675837168557583468e+00 -1.860517425898830846e+00 4.946724501815444910e+02 1.512322901323609869e+02 1.028519538218638303e+02 7.060967732525877238e+01 5.470082911037639661e+01 4.694093646319169721e+01 3.910000409789072506e+01 3.127426647093528800e+01 3.128241327830457763e+01 2.343269817380092235e+01
-6.300000000000000000e+01 -3.276828315897981270e+01 -2.076400750867907874e+01 -1.849906860602740721e+01 -1.965113662178288223e+01 -1.327502993994214719e+01 -4.173066950549603860e+00 -4.176656132810187216e+00 -1.533183881886972522e-01 3.552743551441137626e+00 -1.881011132790569640e+00 7.798522246387359473e+02 8.447346474994293430e+01 9.431040703105880141e+01 1.044371746255371107e+02 7.238910761985331987e+01 5.146662828031313097e+01 4.281108339847362032e+01 3.349565571332254876e+01 3.298452103249476863e+01 2.490524978054685334e+01
-6.200000000000000000e+01 -3.604014219608485803e+01 -2.696098986564621214e+01 -1.824593715487253931e+01 -1.943510655048648417e+01 -1.461431319823182484e+01 -5.385704629698768287e+00 -4.894135971773159177e+00 -5.082266155578680777e-01 3.183373362256544326e+00 -1.948758609881691362e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.208435729262380676e+01 1.284503869928312838e+02 9.946571583505087233e+01 5.824269949106711408e+01 4.750816794060781234e+01 3.599050691751689612e+01 3.491664774815586014e+01 2.639501063092673405e+01
-6.100000000000000000e+01 -1.936996202273501311e+01 -2.228507897002190319e+01 -1.837746035220600049e+01 -1.822748072193815361e+01 -1.614142288572531214e+01 -7.655858867916148114e+00 -6.161690232637076825e+00 -1.109564095772823888e+00 2.549972416009541831e+00 -2.061353937816680748e+00 5.990307442140505145e+02 9.852989425674911672e+01 9.686407435640180097e+01 1.268892298781005792e+02 1.171875000000000000e+02 7.299101548755407975e+01 5.491049937671517966e+01 3.911123658894548782e+01 3.738663756739402544e+01 2.792162773542719378e+01
-5.999999999999999289e+01 -1.982419480867748618e+01 -2.483580343158175552e+01 -1.953021648006539834e+01 -1.648816559577300467e+01 -1.582032682300240012e+01 -1.142661896889983275e+01 -8.087180189103339245e+00 -1.977087502226499982e+00 1.620924990683238587e+00 -2.214606925178667751e+00 6.968204600721642237e+02 1.035436672452654960e+02 1.079178166145404418e+02 1.132786517894983405e+02 1.171875000000000000e+02 1.015625000000000000e+02 6.916352560422119211e+01 4.341890413564973983e+01 4.091649506122046631e+01 2.950038857241297663e+01
-5.900000000000000000e+01 -2.559196341164540200e+01 -3.712961678269011401e+01 -2.266503034899747604e+01 -1.508188610319283818e+01 -1.339932118048539245e+01 -1.521539474586948337e+01 -1.070178208127867236e+01 -3.131925695227951500e+00 3.494603109172771949e-01 -2.402267496906325572e+00 5.803063899316056222e+02 0.000000000000000000e+00 1.358253067685700159e+02 1.047454775064463917e+02 1.106411067716801568e+02 1.015625000000000000e+02 8.593750000000000000e+01 4.989864668725036267e+01 4.652661077983447058e+01 3.113896079789765992e+01
-5.800000000000000000e+01 -2.726372820607874203e+01 -2.634949727875171988e+01 -2.967188373722454031e+01 -1.441748581991351585e+01 -1.092656050965752357e+01 -1.160073939477694793e+01 -1.302312297493881488e+01 -4.571971931028481428e+00 -1.317662087408003613e+00 -2.615699674007672559e+00 6.647980160773888656e+02 9.326719572747443010e+01 2.109375000000000000e+02 1.041545937750000093e+02 8.777128004513313897e+01 1.015625000000000000e+02 8.593750000000000000e+01 6.025627930062670856e+01 5.638131738018716277e+01 3.283290817521330496e+01
-5.700000000000000000e+01 -1.791049737521949226e+01 -3.009913960509067365e+01 -2.769599825061123255e+01 -1.460508063156358460e+01 -9.150456567833664678e+00 -7.246003803267868193e+00 -1.207409152004254338e+01 -6.184119622490369395e+00 -3.373410676155809806e+00 -2.843607580501385179e+00 6.504570132061011236e+02 0.000000000000000000e+00 2.109375000000000000e+02 1.121988539054055565e+02 7.804144123680056566e+01 7.899124950799016176e+01 8.593750000000000000e+01 7.031250000000000000e+01 7.031250000000000000e+01 3.456012525267009750e+01
-5.600000000000000000e+01 -1.615361973987470634e+01 -2.238553546482028977e+01 -2.206911316246782206e+01 -1.555467134683135200e+01 -8.114214578832516622e+00 -4.404665947476779309e+00 -9.025579087622743302e+00 -7.519674883746533922e+00 -5.430141018634810912e+00 -3.071986009960055330e+00 6.130799002194148670e+02 9.094462116303742505e+01 1.493802075655072770e+02 1.322002863505891526e+02 7.501082310312563095e+01 6.442141977347806403e+01 8.593750000000000000e+01 7.031250000000000000e+01 7.031250000000000000e+01 3.627526029662939777e+01
-5.500000000000000000e+01 -2.732132791347933320e+01 -1.825360603436530837e+01 -2.017241454461316508e+01 -1.660586199988959066e+01 -7.769508363941905138e+00 -2.611513133889507898e+00 -6.323251362074071125e+00 -7.720540765708592268e+00 -6.098823685674177320e+00 -3.284536931625325895e+00 6.446083372539745824e+02 1.640897809649815429e+02 1.511542508375646037e+02 1.484375000000000000e+02 7.616363882998915358e+01 5.961322726564701213e+01 6.674617605904322204e+01 7.031250000000000000e+01 7.031250000000000000e+01 3.790663912202703756e+01
-5.400000000000000000e+01 -1.507561713921456104e+01 -2.072128308090378113e+01 -2.038946402689825632e+01 -1.622146094698875274e+01 -8.088736195370247017e+00 -1.576321856713773339e+00 -4.299518614054488097e+00 -6.524041055786327092e+00 -4.535304406831006219e+00 -3.463802634549788984e+00 5.002865127675588610e+02 2.517275876317659993e+02 1.797503620388404784e+02 1.484375000000000000e+02 8.148799600886010808e+01 5.835716867678918618e+01 5.810212195412771763e+01 7.031250000000000000e+01 7.031250000000000000e+01 3.935959069020232448e+01
-5.300000000000000000e+01 -2.353616772606473262e+01 -2.398350991312956637e+01 -2.101305796469873144e+01 -1.431575487196850816e+01 -9.049053036091693869e+00 -1.162776723419131297e+00 -2.837787047722683642e+00 -4.713018000634478177e+00 -2.176950627245381131e+00 -3.593126969209088362e+00 9.296875000000000000e+02 3.203125000000000000e+02 2.109375000000000000e+02 1.363532775613187766e+02 9.309664352480824334e+01 5.911421152757608155e+01 5.451761925012412746e+01 6.846752564178164846e+01 6.834799234721712935e+01 4.052985157636283731e+01
-5.200000000000000711e+01 -1.206674910528160538e+01 -1.791807233449749504e+01 -1.990301248989810645e+01 -1.241528969201617727e+01 -1.049457299752669037e+01 -1.320802364598481216e+00 -1.821176946715095335e+00 -2.934758797737313518e+00 -3.169448505901893698e-02 -3.659214221107429665e+00 6.502942394934868844e+02 2.143696890614769757e+02 1.983368385324475014e+02 1.173076217909071346e+02 1.148444423824997642e+02 6.179883675838653545e+01 5.335979997359386573e+01 5.691837734680449046e+01 5.422774969154592384e+01 4.132700681604244153e+01
-5.100000000000000000e+01 -1.781245498393762361e+01 -1.863336609295125612e+01 -1.840141341176463641e+01 -1.121949016825237422e+01 -1.168884494326974277e+01 -2.056622807845038814e+00 -1.168313943942976385e+00 -1.399234271402239216e+00 1.719303909091536520e+00 -3.654613024663144749e+00 2.060463111782390513e+02 2.218325707315363502e+02 1.730990732096884415e+02 1.104357040248482917e+02 1.171875000000000000e+02 6.737484806178636632e+01 5.364961844447191197e+01 5.022094582001488305e+01 4.693734996073786192e+01 4.170102093534062959e+01
-5.000000000000000000e+01 -1.392769876818377206e+01 -2.717943620747018230e+01 -1.834353524868545549e+01 -1.082630676909050571e+01 -1.125390193488579982e+01 -3.408693799749764164e+00 -8.222578650866128047e-01 -1.302043417090086863e-01 3.112398715454244069e+00 -3.579215395134711208e+00 5.450408367807460763e+02 3.203125000000000000e+02 1.794322809363962108e+02 1.122352820856519031e+02 1.171875000000000000e+02 7.858901977132732952e+01 5.503763584594661040e+01 4.638927473339658292e+01 4.300457178848763817e+01 4.165962527641700319e+01
-4.900000000000000000e+01 -1.321798648949009802e+01 -1.880402742636612246e+01 -1.980383378617277046e+01 -1.115636511571286960e+01 -9.361530236328249543e+00 -5.345635581606481779e+00 -7.377317587031837487e-01 8.972342931749861528e-01 4.208009481277676045e+00 -3.440125642346867352e+00 6.370973864267458566e+02 2.359795927675662597e+02 2.109375000000000000e+02 1.220759491980090417e+02 1.129431147038760486e+02 1.015625000000000000e+02 5.745003275423451328e+01 4.420879678888280750e+01 4.080232710280464659e+01 4.126694966306182977e+01
-4.800000000000000000e+01 -1.383455532878031313e+01 -1.716249497256767143e+01 -1.933525587357777908e+01 -1.192706941310353663e+01 -7.366285830885720642e+00 -7.245313044821100945e+00 -8.689277125800831669e-01 1.714710562683125161e+00 5.055964361873027890e+00 -3.249952922812915368e+00 6.757756276891100242e+02 2.318195502759740236e+02 2.109375000000000000e+02 1.399390453736278630e+02 9.451635124175940916e+01 1.015625000000000000e+02 6.092595030079166207e+01 4.302211732704373048e+01 3.957052022123470891e+01 4.062421628820037256e+01
-4.700000000000000000e+01 -2.025574980982564455e+01 -2.175678053537779633e+01 -1.553518028338579882e+01 -1.240861525179874469e+01 -5.846326543916338103e+00 -7.152003419284960195e+00 -1.155639696506010061e+00 2.350416451837202381e+00 5.693236386760349710e+00 -3.024242376248885034e+00 2.243102293105791603e+02 3.203125000000000000e+02 1.864981240821458641e+02 1.484375000000000000e+02 8.582862631292056221e+01 1.015625000000000000e+02 6.545814229054253985e+01 4.247288846240520144e+01 3.893483813692706264e+01 3.984304079838454271e+01
-4.600000000000000000e+01 -2.030268377338354924e+01 -1.768495430698198234e+01 -1.257451969481317100e+01 -1.178389437568684528e+01 -4.878679996461998236e+00 -4.850895710073466205e+00 -1.507595167360827215e+00 2.827716584208648243e+00 6.146769019780502497e+00 -2.778948355304086348e+00 5.411590715316450542e+02 2.779872534233156784e+02 1.619121161808108127e+02 1.484375000000000000e+02 8.310257717615900219e+01 1.015625000000000000e+02 7.072126884062893737e+01 4.236219634645213006e+01 3.870226836658424219e+01 3.902320076351136180e+01
-4.500000000000000000e+01 -1.165891269026940691e+01 -1.527607954954593161e+01 -1.110178298751127279e+01 -1.036726323220131718e+01 -4.419124369831805232e+00 -2.328952559295910163e+00 -1.795679641338782329e+00 3.165920134069529546e+00 6.436306847253911556e+00 -2.528566375662795629e+00 8.090117695564396172e+02 2.413687443921203339e+02 1.621566618749088491e+02 1.348481796414920098e+02 8.439823786019751140e+01 8.228287648900204942e+01 7.570383328823474756e+01 4.257516098117471870e+01 3.877188101628654948e+01 3.824080231837520927e+01
-4.400000000000000711e+01 -1.497278653220854849e+01 -1.853875068679129257e+01 -1.067534983689389350e+01 -9.014310914283560905e+00 -4.390035729932902697e+00 -3.193449574130987623e-01 -1.873414562271863204e+00 3.381422824308284447e+00 6.576542465910617530e+00 -2.285098472296552163e+00 7.985850089816709669e+02 3.203125000000000000e+02 1.751123365833705350e+02 1.239635461643637342e+02 8.918667390059830780e+01 7.092324940950805967e+01 7.870049297192515780e+01 4.304283190097547873e+01 3.909380479721247781e+01 3.754612748253047272e+01
-4.300000000000000000e+01 -1.672052229156663117e+01 -1.537607342295336821e+01 -1.050425588306185176e+01 -8.110066081895370260e+00 -4.660524841383312911e+00 1.149142775259044180e+00 -1.643997261103983476e+00 3.488772778550265130e+00 6.578700171984896095e+00 -2.057712535640408902e+00 7.573351187865389420e+02 3.001761145916555051e+02 1.885245579209194773e+02 1.215660676937673657e+02 9.731106089899189726e+01 6.569434597596520575e+01 7.836515361562214821e+01 4.372123994096186550e+01 3.964947258841699096e+01 3.696727023526131717e+01
-4.200000000000000000e+01 -1.658027935815863430e+01 -1.176777316195338585e+01 -9.839075771295068051e+00 -7.646349654622479619e+00 -4.982266100054464353e+00 2.155653746503058521e+00 -1.124066319952585324e+00 3.501577055214867951e+00 6.451778656509739918e+00 -1.852844216978552172e+00 8.934633279392729719e+02 2.407396828567848956e+02 1.858422482805433162e+02 1.258828095867442727e+02 1.071705913892068480e+02 6.349601430130754665e+01 7.504202423663184618e+01 4.457878749463667845e+01 4.044177687104000540e+01 3.651578589388972773e+01
-4.100000000000000711e+01 -6.751178684975981170e+00 -1.312730738643302431e+01 -8.953018700043486433e+00 -7.376214497609220544e+00 -4.972523507836494439e+00 2.771814396634687760e+00 -4.263650946916872075e-01 3.433244983319645449e+00 6.203658645632749824e+00 -1.674514633065445235e+00 5.972212248829141572e+02 3.203125000000000000e+02 1.753959645009724966e+02 1.337814908657954334e+02 1.134760314889187924e+02 6.305424775649143498e+01 7.039434756881892952e+01 4.558769882649826144e+01 4.148985018262450097e+01 3.619203579188005904e+01
-4.000000000000000000e+01 -9.452983344881294769e+00 -1.196654285595750444e+01 -8.638084404798364702e+00 -6.883951940748338494e+00 -4.341181068101775509e+00 3.051891170599206227e+00 3.164275061594868377e-01 3.297557935227288350e+00 5.842267078032660876e+00 -1.524711452484049268e+00 7.230277656809320206e+02 3.203125000000000000e+02 1.762856505195448165e+02 1.387690446615670226e+02 1.107943451685555232e+02 6.386194485869567217e+01 6.593207783480612250e+01 4.671755043552148123e+01 4.282541748203027510e+01 3.598928310553221621e+01
-3.900000000000000000e+01 -1.001542922406789060e+01 -7.135656768220107082e+00 -9.122113606983145218e+00 -5.862390776978875451e+00 -3.197697346358398640e+00 3.039521407663669628e+00 1.004641186419132914e+00 3.109022298281386654e+00 5.376993382056562965e+00 -1.403752249699230514e+00 8.494751421846618769e+02 2.334698954456795832e+02 1.991438410024789789e+02 1.349533055808898894e+02 1.016808689464436100e+02 6.575649085538836403e+01 6.237156869445909280e+01 4.793027330603149494e+01 4.448802758500567478e+01 3.589642656803707865e+01
-3.800000000000000000e+01 -1.190038082850842471e+01 -6.286219426796563425e+00 -9.195315879149685401e+00 -4.432002651625436940e+00 -1.896006976528376686e+00 2.777286039183692434e+00 1.580384599883460028e+00 2.882928268638000446e+00 4.820557300976357595e+00 -1.310599212211211118e+00 9.296875000000000000e+02 2.341926653685829649e+02 2.109375000000000000e+02 1.253485447823206300e+02 9.238380257890813141e+01 6.873088000209514803e+01 5.985597645592133631e+01 4.917703624303820220e+01 4.651558041034004987e+01 3.589962108303006261e+01
-3.700000000000000000e+01 -4.714559198292827880e+00 -9.752179300950539087e+00 -6.913843416552049703e+00 -2.944855971031046238e+00 -7.067669062355179666e-01 2.318477206238166666e+00 2.016582074057504226e+00 2.635025331114656311e+00 4.191470733664950821e+00 -1.243123721103744250e+00 9.211668661147372177e+02 3.203125000000000000e+02 1.999839170254725786e+02 1.163145359449653427e+02 8.568120431279557181e+01 7.278589082491646423e+01 5.829404856715970595e+01 5.039817173527092109e+01 4.892482703969288593e+01 3.598312865733599608e+01
-3.600000000000000000e+01 -1.126537321537286473e+00 -7.290890761010917487e+00 -3.723670355168779977e+00 -1.646081900079018556e+00 2.501294559006054241e-01 1.741190400914336633e+00 2.305039272298374797e+00 2.380765010004889159e+00 3.516976406944316125e+00 -1.198333902049417254e+00 7.418814848545174527e+02 3.203125000000000000e+02 1.646213303524498599e+02 1.103236942790216091e+02 8.163073757723608992e+01 7.770697886186816561e+01 5.754687074504902000e+01 5.152748349963408003e+01 5.167550681207846708e+01 3.612972403623899709e+01
-3.500000000000000000e+01 1.848724311184290592e+00 -1.289625829688254344e+00 -1.186985128851350657e+00 -6.207783786818490412e-01 9.451354816820083382e-01 1.159171414704980085e+00 2.448810426987122923e+00 2.134174179805500948e+00 2.835642152642443126e+00 -1.172583454625998556e+00 6.889484252584372825e+02 2.299754165906176979e+02 1.477728189833844112e+02 1.071421681875767149e+02 7.962801593634766562e+01 8.273413059125206814e+01 5.749404403419870135e+01 5.250136678509294086e+01 5.461673852494910619e+01 3.632092810665054117e+01
-3.400000000000000000e+01 1.227294464931276030e+00 1.633386715466104144e+00 4.956459152189943707e-01 1.394501562259352623e-01 1.390194069550314548e+00 7.114194686486069452e-01 2.458518379206960258e+00 1.906591375508428721e+00 2.197489861588490356e+00 -1.161779385959338606e+00 8.979407582002736490e+02 2.203233466494515653e+02 1.414584342801022103e+02 1.058882373991777399e+02 7.913378750252516625e+01 8.640784435301839039e+01 5.804267459335668633e+01 5.327102757735393368e+01 5.743529492548294257e+01 3.653728717059124875e+01
-3.300000000000000000e+01 6.474538666806118670e+00 2.851162957537010101e+00 1.467165128338705937e+00 6.851258093941181571e-01 1.617104899680531505e+00 5.107346904052615377e-01 2.351299051656009276e+00 1.705645448629169447e+00 1.658331027646147149e+00 -1.161601449057585222e+00 6.453267300421285881e+02 2.248615372787610909e+02 1.402541725239367736e+02 1.056776570029737030e+02 7.975229243969674542e+01 8.724614909701779197e+01 5.911213773705853924e+01 5.381362700326062054e+01 5.966471340167907300e+01 3.675885794209613522e+01
-3.200000000000000000e+01 4.321678189484851274e+00 3.322240280149006075e+00 1.918493651186215398e+00 1.080235706801758955e+00 1.670556134769836554e+00 5.765013743895351928e-01 2.151214491057053202e+00 1.534866309742670465e+00 1.266328393311127121e+00 -1.167738028334531331e+00 7.159862218928420816e+02 2.275127831525301474e+02 1.413897291908313321e+02 1.057226972673923342e+02 8.114815407719287066e+01 8.506482376482061625e+01 6.060614852143064013e+01 5.413731878904067685e+01 6.082751486775144656e+01 3.696598664728632855e+01
-3.100000000000000000e+01 4.176758518680835586e+00 3.498467950114592107e+00 2.046410816586661685e+00 1.382181245827938998e+00 1.606119550719973033e+00 8.257407152064768496e-01 1.890022496454408341e+00 1.394131518459629016e+00 1.045052113404857375e+00 -1.176132935912798771e+00 6.682136524774207373e+02 2.239644931990992518e+02 1.427989204407198827e+02 1.054095839793351956e+02 8.294598404004700853e+01 8.118565281151435897e+01 6.237721217907962767e+01 5.427724858307114175e+01 6.068227073307539854e+01 3.714037899612001326e+01
-2.999999999999999645e+01 4.229774093003973334e+00 3.401335429077903427e+00 2.025039835820778844e+00 1.626353153405587504e+00 1.486845854554774915e+00 1.135091677249357556e+00 1.606862374238865243e+00 1.280843055415037401e+00 9.840721460561883127e-01 -1.183226878260394521e+00 6.612808158294382110e+02 2.189012809392220049e+02 1.427227075352822396e+02 1.044336320431622056e+02 8.467095402012306238e+01 7.719755846551655054e+01 6.419468431741536563e+01 5.428369724887244274e+01 5.937981113769641439e+01 3.726635218514832104e+01
-2.899999999999999645e+01 4.685916699085236559e+00 3.055894085640721514e+00 1.960912825048368502e+00 1.820138916922284356e+00 1.374152219791739515e+00 1.402764083364376635e+00 1.345053648670616386e+00 1.191464939784675270e+00 1.044877344345376047e+00 -1.186168940932716298e+00 6.603905397236813997e+02 2.152722825911526456e+02 1.403964962231402751e+02 1.028607649875010281e+02 8.579474209861223244e+01 7.403798256925554711e+01 6.574272474417803380e+01 5.420690060929352683e+01 5.736664620072162535e+01 3.733206398668006187e+01
-2.800000000000000000e+01 4.991716251537469340e+00 2.692934023761803353e+00 1.876469414552144332e+00 1.949820722563509134e+00 1.313096462900441574e+00 1.569893502259704476e+00 1.144799918885018641e+00 1.122965005737559308e+00 1.177286290564969917e+00 -1.182970328885392997e+00 6.587879693796492120e+02 2.107573947508587651e+02 1.364771883311808267e+02 1.010137365734598234e+02 8.591478462892683865e+01 7.199902049487626243e+01 6.668130601997010842e+01 5.408367593093430514e+01 5.513767204132606281e+01 3.733046240723272291e+01
-2.700000000000000000e+01 5.183873589700924711e+00 2.523316815895430665e+00 1.752149292185707141e+00 1.995645502949733530e+00 1.319327068008182335e+00 1.615882806711404829e+00 1.033169703946513751e+00 1.073794119419192450e+00 1.334862963985135043e+00 -1.172576820600109482e+00 6.508730115282321549e+02 2.042726299081974730e+02 1.323008961239512189e+02 9.926070879640120381e+01 8.495676420145478858e+01 7.102978958951555910e+01 6.677011095632903448e+01 5.392926572357043113e+01 5.305511087601950493e+01 3.725972205662966985e+01
-2.600000000000000355e+01 5.199000972190225056e+00 2.538328432888635078e+00 1.585381157498574556e+00 1.946349366964426508e+00 1.377632065086932034e+00 1.548459856328820994e+00 1.016206295853177677e+00 1.044212581963209985e+00 1.482912844551417031e+00 -1.154847713668703202e+00 6.491033848916442821e+02 1.995896994868853085e+02 1.288927806388860517e+02 9.785076022303813659e+01 8.320419736047682591e+01 7.093138687017271593e+01 6.598350709492673616e+01 5.373557403998953674e+01 5.130837832577918078e+01 3.712303449479529149e+01
-2.500000000000000000e+01 5.378484367449799741e+00 2.637604483152446999e+00 1.414964405588033936e+00 1.807813007812629547e+00 1.453861458929945893e+00 1.396037296105621106e+00 1.078400692446565001e+00 1.035950877809480364e+00 1.599857072587463680e+00 -1.130444556984537607e+00 6.430034790867623542e+02 1.993317854127714668e+02 1.266259526939695519e+02 9.684706247190305817e+01 8.111606119201016440e+01 7.141515010593838042e+01 6.452022234094545183e+01 5.347542198695807514e+01 4.995538065967723895e+01 3.692776893378474767e+01
-2.400000000000000355e+01 5.542172807436287485e+00 2.795007208170639412e+00 1.303307623132536897e+00 1.604992396748041728e+00 1.511624281724089025e+00 1.201622500434593066e+00 1.190038813798875106e+00 1.051338872541714098e+00 1.675326747387131388e+00 -1.100648083200500338e+00 6.348319334662403435e+02 2.009258389368461906e+02 1.253529427507404961e+02 9.612756047798774262e+01 7.910411979289855822e+01 7.210017071808179878e+01 6.269756950547060370e+01 5.311153033842692395e+01 4.897672577774241631e+01 3.668416295956226492e+01
-2.300000000000000355e+01 5.384521911965186369e+00 3.018441123721770758e+00 1.296887608058618913e+00 1.377653228334938973e+00 1.524547361253103972e+00 1.014994466275330076e+00 1.317654847913261040e+00 1.092154132001819544e+00 1.707460531263333747e+00 -1.067132126939507319e+00 6.296229106974897149e+02 2.000484937787633442e+02 1.246980278642149926e+02 9.543064011109206035e+01 7.741918360562924306e+01 7.253138057488902746e+01 6.081908050890241668e+01 5.260807932322363456e+01 4.831412361842435388e+01 3.640379019407443906e+01
-2.199999999999999645e+01 5.346409678113475117e+00 3.218078428815902114e+00 1.394140886742589291e+00 1.170477644128938399e+00 1.481392639480442419e+00 8.810909840668208481e-01 1.432324067637703813e+00 1.158513648092719617e+00 1.700468365509642865e+00 -1.031726639597222661e+00 6.143872203974073045e+02 1.960199048301959408e+02 1.243724050040186029e+02 9.445695273799043434e+01 7.614616658172720065e+01 7.227852319716178897e+01 5.909730428187150153e+01 5.194181066263117685e+01 4.789118259235997499e+01 3.609806104676944472e+01
-2.100000000000000000e+01 5.513597932652920974e+00 3.243570203080864189e+00 1.544570351277859022e+00 1.019884040811423809e+00 1.385981473758783666e+00 8.269771843361874986e-01 1.513780678684112369e+00 1.248127045755460962e+00 1.662653330001972574e+00 -9.961985758549514181e-01 6.018406033282095677e+02 1.914515713155463459e+02 1.243166461421673290e+02 9.302125214649251461e+01 7.524264314822343636e+01 7.110013178016475877e+01 5.764195543467106120e+01 5.110938694428129025e+01 4.762318929144230850e+01 3.577695652697605766e+01
-2.000000000000000355e+01 5.529509649630377055e+00 3.054762050319160593e+00 1.678126668699553292e+00 9.431302935063891058e-01 1.254336256336050948e+00 8.541959485837359312e-01 1.551184129880610829e+00 1.356117079400052994e+00 1.604746825249046216e+00 -9.620717977285160316e-01 6.099346979557421946e+02 1.881680699277048632e+02 1.245724765237006864e+02 9.117564185608428318e+01 7.457933336737188768e+01 6.905403501469469063e+01 5.648184108921162760e+01 5.012883117473744221e+01 4.742241999922515561e+01 3.544810772484784422e+01
-1.900000000000000000e+01 5.551561517077248098e+00 2.783189353344599049e+00 1.741451528149004613e+00 9.355606980953525831e-01 1.110233032590302482e+00 9.417261211835041834e-01 1.542131997231977802e+00 1.475424188838497574e+00 1.538375023118627505e+00 -9.304981734421597928e-01 6.094827945944914518e+02 1.858091164474483890e+02 1.250455677412877264e+02 8.920175708880226750e+01 7.397736619479270814e+01 6.644784780804964441e+01 5.559190015427639509e+01 4.903513509283412475e+01 4.720337307787888648e+01 3.511625035587727695e+01
-1.800000000000000355e+01 5.398408725959223275e+00 2.617935155201367881e+00 1.719291685195164732e+00 9.767901936281486730e-01 9.796015950374764580e-01 1.057186305972033669e+00 1.491055874268898407e+00 1.597630255239920860e+00 1.474577878546557308e+00 -9.021840581441944451e-01 6.028495390096151141e+02 1.832429161132627655e+02 1.253567720486562251e+02 8.746952461184149286e+01 7.325220993147220838e+01 6.367395320965381700e+01 5.491342758759608955e+01 4.787230328711550698e+01 4.688987815963277939e+01 3.478302650803582452e+01
-1.699999999999999645e+01 5.572567344295079828e+00 2.629641176021403126e+00 1.633567930744691310e+00 1.041057153435861693e+00 8.844865543261322127e-01 1.168837039474292183e+00 1.407485592780980177e+00 1.713944986739885046e+00 1.422453518543715045e+00 -8.773704549083969351e-01 5.799897313093296134e+02 1.806099030375335417e+02 1.248860249881927302e+02 8.627007907138381881e+01 7.226670358928357984e+01 6.106412830918612400e+01 5.436706227393318613e+01 4.668493649133325363e+01 4.642361481873410867e+01 3.444707920422716541e+01
-1.600000000000000000e+01 5.629464337061593326e+00 2.732078177129938723e+00 1.523636316616607589e+00 1.106429045487692830e+00 8.380690601395548445e-01 1.253041039062697815e+00 1.304258671719313423e+00 1.816119432816339696e+00 1.388122619927325330e+00 -8.558613924037771215e-01 5.726256647320817592e+02 1.790944491400455263e+02 1.230678937209900425e+02 8.571679111877909918e+01 7.097681389257130036e+01 5.883371748347188657e+01 5.386244940722151142e+01 4.551174803580079953e+01 4.577161309645936882e+01 3.410438211351624460e+01
-1.500000000000000355e+01 5.403950724352577950e+00 2.813058151399439044e+00 1.421157086872443465e+00 1.160492594433900626e+00 8.424468576403614239e-01 1.296620778777041405e+00 1.195625184601972535e+00 1.897144065168767879e+00 1.374228139020968742e+00 -8.370927966077347238e-01 5.775156487784670389e+02 1.789372260511260038e+02 1.198255848727956732e+02 8.572508830413072189e+01 6.944454111603006652e+01 5.709268435695676658e+01 5.330857116508921933e+01 4.438195787647966739e+01 4.492970377905235324e+01 3.374875434127775264e+01
-1.399999999999999822e+01 5.423880575065452625e+00 2.850529639912718238e+00 1.338295097903154485e+00 1.202238233019845781e+00 8.898176943559947816e-01 1.296081300660413049e+00 1.095276750613330741e+00 1.951691626328948104e+00 1.380078601998348864e+00 -8.202326069434163758e-01 5.649308951918984576e+02 1.788938429621394448e+02 1.157793467583991571e+02 8.603925717015464159e+01 6.780813346346768355e+01 5.587661685107666898e+01 5.262656079383940977e+01 4.331426957215899876e+01 4.392016284049475416e+01 3.337251741029535879e+01
-1.300000000000000178e+01 5.354456170330080589e+00 2.895382227942398412e+00 1.275067450046743156e+00 1.240038982696310521e+00 9.660859769593559410e-01 1.255665422864885805e+00 1.014504438170113154e+00 1.976335888263868412e+00 1.402358838839524058e+00 -8.043015474111663288e-01 5.581016783082756092e+02 1.775860832687240247e+02 1.120046437862588817e+02 8.628839728678781285e+01 6.622754089353172446e+01 5.517041199851854572e+01 5.176351224798757755e+01 4.231754818651670291e+01 4.278425295026065101e+01 3.296725147731172711e+01
-1.199999999999999467e+01 5.291241106162586583e+00 2.972323596095813425e+00 1.231278678928481973e+00 1.285747267745664724e+00 1.055069951780745807e+00 1.185323899011449633e+00 9.608268238363761871e-01 1.969606768984990541e+00 1.436173218704895005e+00 -7.883026806545661014e-01 5.497236023224288601e+02 1.752222242417082327e+02 1.095353001207779897e+02 8.607736737714132857e+01 6.483460128707466197e+01 5.491851083764414909e+01 5.070298493847382559e+01 4.139230102605069561e+01 4.157238490696823874e+01 3.252459932127618458e+01
-1.099999999999999822e+01 5.178779753698893984e+00 3.030890613213361728e+00 1.209044759039682226e+00 1.346562528426117344e+00 1.141885997921606499e+00 1.098910678813383113e+00 9.373991685185598666e-01 1.931940405909420733e+00 1.476133316054707656e+00 -7.713469369636803963e-01 5.442544024819351307e+02 1.733668995043445875e+02 1.089102396128526351e+02 8.510793941470028301e+01 6.370572349197986739e+01 5.502606117643871642e+01 4.946761605940820061e+01 4.053233395081205259e+01 4.033500992090969817e+01 3.203705373176099158e+01
-1.000000000000000178e+01 5.220210834879447148e+00 2.995365865025871432e+00 1.209410923215450850e+00 1.418695662603162155e+00 1.215020492078395575e+00 1.012454600879676647e+00 9.432925687998072739e-01 1.865565286111021681e+00 1.517259702495814766e+00 -7.527617741666490225e-01 5.461228501726803870e+02 1.728255534047117692e+02 1.099440017683876789e+02 8.328126468128515114e+01 6.285701862907676940e+01 5.535891519335475408e+01 4.811218510652442149e+01 3.972627695780425228e+01 3.911624579871796215e+01 3.149865409890953316e+01
-8.999999999999996447e+00 5.495450371345265594e+00 2.838187273181890014e+00 1.232635092682250910e+00 1.486995627046787227e+00 1.267258137779513127e+00 9.421782610250660772e-01 9.744393379491138596e-01 1.774344408674018325e+00 1.555580884818176468e+00 -7.321715364719021402e-01 5.328336488816261181e+02 1.724184479368054497e+02 1.118150171965505422e+02 8.071762037255452071e+01 6.225287529187288982e+01 5.575078803264060667e+01 4.670972172887248064e+01 3.895892735350209790e+01 3.795067213804337314e+01 3.090551915724392273e+01
-8.000000000000000000e+00 5.619489362504520358e+00 2.599575617241776548e+00 1.280391501470421023e+00 1.531120364264593192e+00 1.295808114461332483e+00 9.020444123266428971e-01 1.024857345977265188e+00 1.663575582343640669e+00 1.588418320715427434e+00 -7.095411905285089471e-01 5.172687842362139463e+02 1.698902158123696324e+02 1.134273189187291706e+02 7.768857423440881860e+01 6.181953883757781654e+01 5.602345614113477978e+01 4.533577837524403975e+01 3.821251731310994160e+01 3.686261806098458038e+01 3.025615972612230209e+01
-7.000000000000003553e+00 5.697304553848835162e+00 2.346702717788339054e+00 1.351453597542579654e+00 1.534573375071615953e+00 1.301869404233894745e+00 9.010257731209758703e-01 1.087781186769366082e+00 1.539740591511762346e+00 1.614411686595442541e+00 -6.851796785494785880e-01 5.110762742790757329e+02 1.643636368224034925e+02 1.138853956440592867e+02 7.452640913024212921e+01 6.145952239618588919e+01 5.601909479995358510e+01 4.405547330097154912e+01 3.746807913454920680e+01 3.586688788428310914e+01 2.955154687482864873e+01
-5.999999999999997335e+00 5.509444346583286745e+00 2.138518839690037865e+00 1.432988117298778175e+00 1.491849026348112117e+00 1.289755394025118518e+00 9.408375463143002770e-01 1.156487774708502947e+00 1.410190487041985907e+00 1.633362122319466980e+00 -6.597043975137163452e-01 5.111774487323586982e+02 1.581609759899916412e+02 1.128679329343237470e+02 7.157071409749488566e+01 6.106626938589164411e+01 5.563410950960119550e+01 4.291551903044795324e+01 3.670706194457190463e+01 3.497002043513056435e+01 2.879495008043531712e+01
-5.000000000000009770e+00 5.587092326444045298e+00 2.024654851147173140e+00 1.500312264128768724e+00 1.410813941348082245e+00 1.265679338137831733e+00 1.015111599838423917e+00 1.224786402717066514e+00 1.282759020662400662e+00 1.645967887943272645e+00 -6.339732672340567809e-01 5.084087300320445593e+02 1.553924943095145750e+02 1.106814213967257388e+02 6.915218060109673104e+01 6.053977950430098787e+01 5.483827102222412719e+01 4.194114948560743272e+01 3.591324973618025496e+01 3.417153494852858842e+01 2.799159598866402021e+01
-4.000000000000004441e+00 6.021227214755730195e+00 2.019386809820003847e+00 1.529976572935852985e+00 1.309822506382180229e+00 1.236386878540842282e+00 1.110575470604953319e+00 1.287259506099934558e+00 1.165308347893724727e+00 1.653512330912443096e+00 -6.089945313173598107e-01 4.965364115035278587e+02 1.578962739510945426e+02 1.079917442610547198e+02 6.757086439875085659e+01 5.980291522103534874e+01 5.366907060792213002e+01 4.113666940131829364e+01 3.507485357040561524e+01 3.346495755776133763e+01 2.714822147703667810e+01
-2.999999999999998668e+00 5.973526977880723621e+00 2.088052185060408128e+00 1.515378520830493514e+00 1.211022993073747278e+00 1.207926188023654701e+00 1.209923296266094184e+00 1.339371049919391599e+00 1.065227862063185871e+00 1.657548114614842083e+00 -5.858262644176143175e-01 4.868230341547284183e+02 1.629065248249286526e+02 1.054825393185859213e+02 6.703402859747798459e+01 5.881592447791476275e+01 5.220598067759511451e+01 4.048816554506135645e+01 3.418644199446967491e+01 3.283865371378780651e+01 2.627259962375710245e+01
-2.000000000000002220e+00 5.814103597068913665e+00 2.195183708264338840e+00 1.471913336791808469e+00 1.133088406428496508e+00 1.184854571799147438e+00 1.295386158348950101e+00 1.377532020551275549e+00 9.889238084301137377e-01 1.659608375189005613e+00 -5.654774756875778907e-01 4.686891645697394324e+02 1.654080059248900341e+02 1.036181312154921841e+02 6.756738850035947053e+01 5.758522501146740780e+01 5.053997345631077565e+01 3.996721872821507304e+01 3.325021456440685341e+01 3.227660157065397328e+01 2.537310476384883628e+01
-9.999999999999965583e-01 5.828636499635639900e+00 2.307872477686530921e+00 1.428566850540352817e+00 1.087162831338919666e+00 1.170025445467833825e+00 1.351973344883090844e+00 1.399165140092504700e+00 9.413488545829844512e-01 1.660965512900551833e+00 -5.488210881157455923e-01 4.579157826977639729e+02 1.625068930541836494e+02 1.025050124041006825e+02 6.895913418843028353e+01 5.616322236542440294e+01 4.875229683024355154e+01 3.953485644190890724e+01 3.227611427083098761e+01 3.175925222651805413e+01 2.445835875621882849e+01
0.000000000000000000e+00 5.800312872045864765e+00 2.367587152078855617e+00 1.412056003389553283e+00 1.077520791347401863e+00 1.164836781985336911e+00 1.369806066741987127e+00 1.402771183717766990e+00 9.256231204920206679e-01 1.662451077235525876e+00 -5.365265534170721162e-01 4.707623224522800456e+02 1.557327356470711663e+02 1.018534861358404555e+02 7.078590113587537758e+01 5.463863178075133220e+01 4.690767515506816920e+01 3.914534561886551245e+01 3.128048076911958830e+01 3.126456806945875755e+01 2.353697256560794671e+01
9.999999999999965583e-01 5.676903326834221275e+00 2.341622003838202293e+00 1.432678536162664162e+00 1.104502828498446831e+00 1.169612061584626161e+00 1.345444538221824526e+00 1.387979112085083511e+00 9.427904586698820921e-01 1.664344934957040723e+00 -5.290170368707451942e-01 4.555810608131036474e+02 1.494371241283492395e+02 1.011145845678113062e+02 7.251426941967680762e+01 5.311957178848837202e+01 4.505942089230409664e+01 3.874971962059315445e+01 3.028333766968157903e+01 3.076924607631238473e+01 2.261737217240416697e+01
2.000000000000002220e+00 5.791931768969793559e+00 2.264356084862037211e+00 1.478910957361102563e+00 1.165695833497505607e+00 1.183774398640460079e+00 1.282327040811624075e+00 1.355561627907060362e+00 9.917382780764399941e-01 1.666338043697552784e+00 -5.264533983255268446e-01 4.494888277047249971e+02 1.475528610268351883e+02 9.977663552816206050e+01 7.363607359518896089e+01 5.171307694447616399e+01 4.326079693573110063e+01 3.829915083812181820e+01 2.930484329241919994e+01 3.025005312941213376e+01 2.170768020514807262e+01
2.999999999999998668e+00 6.147580630908882959e+00 2.180805272820741436e+00 1.523383591495122369e+00 1.253954040592699881e+00 1.205679237437884854e+00 1.190392641861393708e+00 1.307410247003654824e+00 1.069289584037719454e+00 1.667570162507259202e+00 -5.287447903510626990e-01 4.359273352032033131e+02 1.506492152548300965e+02 9.763961500414660577e+01 7.379556004365588251e+01 5.050485837593609517e+01 4.157656341428909741e+01 3.774839286799498694e+01 2.836172289358338006e+01 2.968515332372078319e+01 2.081561653892860875e+01
4.000000000000004441e+00 5.971863850426208487e+00 2.111383223764083716e+00 1.537648351644369082e+00 1.354949336370191659e+00 1.232260653997863997e+00 1.084807466030703216e+00 1.246480493554166014e+00 1.170455488857236270e+00 1.666741112603107089e+00 -5.355835888725647420e-01 4.196079464919864108e+02 1.552786625638518672e+02 9.490731578276742653e+01 7.286632425559625403e+01 4.954309304138736536e+01 4.008857584460822920e+01 3.705950124581642058e+01 2.746450368022307487e+01 2.905530864717380624e+01 1.994838246805490911e+01
5.000000000000000888e+00 5.712494006947733460e+00 2.087890577395186575e+00 1.507899445879752331e+00 1.448166418324816185e+00 1.258834837446611399e+00 9.836600956029001308e-01 1.176728599908181350e+00 1.288817931869325806e+00 1.662291118723238537e+00 -5.465004783296170121e-01 4.229031949198951565e+02 1.568603682231511982e+02 9.211550452409498746e+01 7.094581849162592846e+01 4.882971386052143004e+01 3.888953762651228629e+01 3.620590138350451781e+01 2.661609172964479697e+01 2.834488381150814718e+01 1.911250276544333815e+01
6.000000000000007105e+00 5.617018096892493872e+00 2.147070101453078639e+00 1.441862782063980886e+00 1.512446968095321198e+00 1.279374010911727977e+00 9.047033778360679124e-01 1.103056720552820114e+00 1.416998512215184469e+00 1.652641760718052577e+00 -5.609337756381159723e-01 4.137258846624575312e+02 1.535482834774798278e+02 8.997347418356649484e+01 6.828247236581773905e+01 4.832116221263056843e+01 3.806197655346758779e+01 3.517663120488652595e+01 2.581179878748821466e+01 2.754266670484914670e+01 1.831361596380556733e+01
6.999999999999994671e+00 5.560149288340731744e+00 2.295685253416640759e+00 1.361668049135852376e+00 1.533482781600983724e+00 1.287345231055348149e+00 8.617087495836733835e-01 1.031257625711834214e+00 1.547163088000437003e+00 1.636483695602612531e+00 -5.783055520141088257e-01 4.075540911623819511e+02 1.476348336513201502e+02 8.910875381974355491e+01 6.519478363733949777e+01 4.793777628721986162e+01 3.764723627934825601e+01 3.398026624836103338e+01 2.504053697331806205e+01 2.664259945032685906e+01 1.755622270214204406e+01
8.000000000000000000e+00 5.641653292237702289e+00 2.519174277410369811e+00 1.288032453680773681e+00 1.509390365303814985e+00 1.276953079067319807e+00 8.614797233022115641e-01 9.679033966897122587e-01 1.671514859158129251e+00 1.613090075744096019e+00 -5.980959950024112848e-01 3.976889202746781962e+02 1.429367738155494010e+02 8.972895018280046031e+01 6.202808043535204519e+01 4.757849962263630772e+01 3.761857066607885258e+01 3.264763945016332514e+01 2.428668977099675530e+01 2.564456728708868738e+01 1.684342129999726367e+01
8.999999999999996447e+00 5.513885167351735284e+00 2.779061451807494088e+00 1.229831703453834191e+00 1.451596774612758711e+00 1.244485443293709359e+00 9.025674940623930054e-01 9.200712658681322598e-01 1.782740105510105977e+00 1.582624815901811921e+00 -6.199070354155595819e-01 3.886912382893156064e+02 1.410770906889550815e+02 9.140472096158291038e+01 5.914061443549670827e+01 4.713712985399786248e+01 3.787439545410411057e+01 3.123202461887262515e+01 2.353216937910932671e+01 2.455537877350640130e+01 1.617667464024397717e+01
1.000000000000000178e+01 5.289864489179788798e+00 3.002783407011495598e+00 1.187659457957174425e+00 1.380106485610994582e+00 1.189479916746112975e+00 9.760529128188628611e-01 8.947765523934946286e-01 1.874386940245305500e+00 1.546401987902643382e+00 -6.435068269499809590e-01 3.863999175589949004e+02 1.405709821157013550e+02 9.318658485668882463e+01 5.687241061944475007e+01 4.651792821619551432e+01 3.825715489233510169e+01 2.980515352066003487e+01 2.275832149497546553e+01 2.338995962049650856e+01 1.555565907601984676e+01
1.099999999999999822e+01 5.223338095901091549e+00 3.123361400072077299e+00 1.163569438786333343e+00 1.314514085513563302e+00 1.115531418350707238e+00 1.067845602923165993e+00 8.980306946211412678e-01 1.941173461643230347e+00 1.507037330216890458e+00 -6.688483553975030915e-01 3.727664875041300547e+02 1.391178463265258927e+02 9.399965605434235272e+01 5.546362402448615825e+01 4.565047386116906836e+01 3.858783938728593199e+01 2.844776396736480706e+01 2.194754141569329775e+01 2.217255339020338312e+01 1.497824213004741090e+01
1.199999999999999467e+01 5.209425785502039830e+00 3.125179673323756457e+00 1.164155522052157110e+00 1.264918904009028289e+00 1.030636037304610397e+00 1.161492177395907266e+00 9.335870422134942004e-01 1.979233280479787194e+00 1.468419171852396454e+00 -6.960581817197812882e-01 3.689921290433556464e+02 1.360454626287263409e+02 9.310659862989081148e+01 5.495210553371375539e+01 4.450435405121390886e+01 3.869940774918849513e+01 2.723491720889050072e+01 2.108463997247362443e+01 2.093738930466433246e+01 1.444062159272323598e+01
1.300000000000000178e+01 5.252269663158887880e+00 3.043109796037621440e+00 1.196477650456543085e+00 1.228062625316141299e+00 9.469362223912476395e-01 1.240709290182217872e+00 1.001643934686273107e+00 1.986311013686301363e+00 1.435423576544148094e+00 -7.253947516091727721e-01 3.682313644478834931e+02 1.328108439007694130e+02 9.045323925836780177e+01 5.513176371102655793e+01 4.310263597195531560e+01 3.845784536468302406e+01 2.621903859363968436e+01 2.015810268034007535e+01 1.972793380655544837e+01 1.393763750505633858e+01
1.399999999999999822e+01 5.435450495442787577e+00 2.919660130140135923e+00 1.265242581589090864e+00 1.191048541602994115e+00 8.796112259020389956e-01 1.291410985065911454e+00 1.097930943339331389e+00 1.961917104034450521e+00 1.413322258303428836e+00 -7.571793314238246531e-01 3.544743989583935218e+02 1.314854558425442974e+02 8.672546317880865274e+01 5.561762292693791920e+01 4.152923253330059339e+01 3.776970348153655976e+01 2.541609794403451872e+01 1.916140887519309999e+01 1.859370528161483094e+01 1.346324557673291267e+01
1.500000000000000355e+01 5.705420674321342034e+00 2.766696032887394185e+00 1.371698943432355433e+00 1.139879855480610438e+00 8.445854315782787003e-01 1.303430666220895207e+00 1.213576746019120911e+00 1.907440559145847425e+00 1.406895899670122407e+00 -7.917059452504769945e-01 3.475000085930849991e+02 1.325795662596329691e+02 8.304121914379926750e+01 5.597372432963576472e+01 3.992125237862843079e+01 3.658202962957382454e+01 2.480028195027052362e+01 1.809451790464309795e+01 1.758400839842828489e+01 1.301112093167759376e+01
1.599999999999999112e+01 5.666751548573250474e+00 2.594633830133368679e+00 1.506418273672275099e+00 1.067794823353783729e+00 8.549640076406889166e-01 1.272254873265874497e+00 1.335913864818488506e+00 1.826201193968541414e+00 1.419368489039478876e+00 -8.291393284442121203e-01 3.413628045372972224e+02 1.345496545424840633e+02 8.039030434977203754e+01 5.583023726759439143e+01 3.843801811716147654e+01 3.488300047976867546e+01 2.430904443710771190e+01 1.696548165423029175e+01 1.673902633932360118e+01 1.257534772340875229e+01
1.700000000000000711e+01 5.391585336234423487e+00 2.475731930781900569e+00 1.638683413312953085e+00 9.802052363351381192e-01 9.168244108484623345e-01 1.200908791345316917e+00 1.450049913809958291e+00 1.723402722413678312e+00 1.451387760572131480e+00 -8.694117539548011919e-01 3.360398929628812539e+02 1.351555451062237125e+02 7.912842464157756694e+01 5.496251151508945298e+01 3.720906995949244589e+01 3.271084714984371544e+01 2.385566896067741638e+01 1.579190310770237105e+01 1.608022137072752500e+01 1.215114295775611275e+01
1.799999999999999289e+01 5.290095390457308255e+00 2.520684033111153077e+00 1.719092339124329349e+00 8.956884932057211923e-01 1.025891330448750249e+00 1.101692998000818324e+00 1.540831029216868098e+00 1.605930954563180357e+00 1.500332160027867179e+00 -9.121307120397306178e-01 3.332705597499163446e+02 1.330531291052544418e+02 7.889883797188727499e+01 5.334557098051600832e+01 3.628149507564192078e+01 3.017487649269815364e+01 2.334390394386078782e+01 1.460165598772463547e+01 1.560305461959434048e+01 1.173555874939774313e+01
1.900000000000000711e+01 5.327085098765719451e+00 2.756147635189521328e+00 1.702368547712337588e+00 8.432224064589393109e-01 1.166850861409349571e+00 9.967610603856813523e-01 1.594844112426924143e+00 1.481938621486785124e+00 1.560173141631435723e+00 -9.565099855594698663e-01 3.184575208317326656e+02 1.286231121370643393e+02 7.901032188448974125e+01 5.118637133975281017e+01 3.559574716633148483e+01 2.748236661309580242e+01 2.268034194227316647e+01 1.343201693707793787e+01 1.527465654710263721e+01 1.132810194041337759e+01
2.000000000000000355e+01 5.453211579652097463e+00 3.061075841982309420e+00 1.576676571119383308e+00 8.550319545578178859e-01 1.316044159455844520e+00 9.157589757762862881e-01 1.602288054479495294e+00 1.360184625560411753e+00 1.621968363673478075e+00 -1.001336691159611325e+00 3.096539917015371088e+02 1.231210890340153696e+02 7.889609243491875645e+01 4.889446467389660000e+01 3.500393067428649374e+01 2.494622347519977623e+01 2.178364100815070969e+01 1.232635815123152767e+01 1.503713571985634090e+01 1.093120050444075098e+01
2.100000000000000000e+01 5.571779438592945333e+00 3.260871312366642627e+00 1.381349022553699957e+00 9.547033966019664586e-01 1.446678344047591214e+00 8.888166693155479248e-01 1.558741926332642080e+00 1.249161238973504506e+00 1.674883603545446409e+00 -1.044986079485061392e+00 3.128429679274757973e+02 1.175206664180248737e+02 7.837757337543177982e+01 4.693876785262943940e+01 3.431696381551826391e+01 2.293197406050272136e+01 2.059315750380282495e+01 1.132807526787372332e+01 1.481484867294765984e+01 1.055043330919956013e+01
2.199999999999999645e+01 5.536212087120832237e+00 3.266500724347719320e+00 1.201340061665352232e+00 1.144008214068743534e+00 1.534846533083693121e+00 9.354853162439382697e-01 1.466934894215779162e+00 1.156139988436019062e+00 1.707537728520710285e+00 -1.085493666843181826e+00 3.051524665192611678e+02 1.129847341671408145e+02 7.769796869146300367e+01 4.561766291663827388e+01 3.335519216767531248e+01 2.172539091248163601e+01 1.908170240023791564e+01 1.047257688363189132e+01 1.452272346673331960e+01 1.019443026522865914e+01
2.299999999999999289e+01 5.462660122410695429e+00 3.109516667180925342e+00 1.132169293467708782e+00 1.396455843995938251e+00 1.565029248389918637e+00 1.054425710133699123e+00 1.338476274913758424e+00 1.086357811232821158e+00 1.709485134788757632e+00 -1.120689739294496778e+00 2.900974870136237200e+02 1.112549757598286391e+02 7.726661751384108356e+01 4.489750236931632799e+01 3.198924693541529862e+01 2.138280899048356787e+01 1.727706838493857333e+01 9.779554652815704685e+00 1.407331934831738707e+01 9.874356130651698038e+00
2.399999999999998934e+01 5.455313450387811791e+00 2.858822874820456494e+00 1.225618691495324430e+00 1.663479205471082079e+00 1.534559516477203234e+00 1.220510986017610211e+00 1.195046817173351261e+00 1.042590814490869322e+00 1.672768282329867962e+00 -1.148393735919125858e+00 2.884510454456166713e+02 1.127457667467878792e+02 7.714593083424877307e+01 4.445759915505241366e+01 3.017687879629073322e+01 2.168284914673075647e+01 1.529251890830268223e+01 9.248504998793640297e+00 1.338223324902026157e+01 9.602928212853656831e+00
2.500000000000000711e+01 5.243923324441775335e+00 2.562821429812926599e+00 1.453967477066927749e+00 1.890029298889901899e+00 1.456696896504540373e+00 1.391623375088462122e+00 1.067796936848423694e+00 1.025281717255943414e+00 1.593619608762930406e+00 -1.166655594912382909e+00 2.859375082384287339e+02 1.147073035346596583e+02 7.677100146386054291e+01 4.388526302490748776e+01 2.800770736052356469e+01 2.222160567092127437e+01 1.335371896756108789e+01 8.859781898753757545e+00 1.237388528026188794e+01 9.392995542388547392e+00
2.600000000000000355e+01 5.066099999524737107e+00 2.319335010410730646e+00 1.725704005394910201e+00 2.030707183473135391e+00 1.360975597742894116e+00 1.520707742339242552e+00 9.930934304257756917e-01 1.033215439992613893e+00 1.474487933859712552e+00 -1.174019376090712274e+00 2.716943950477448197e+02 1.134316643542663741e+02 7.530099153878002483e+01 4.285724998712964862e+01 2.575039422745990692e+01 2.256112331562820117e+01 1.178959938600672963e+01 8.581426651030433561e+00 1.099217176897834847e+01 9.255818528601457373e+00
2.700000000000000000e+01 5.306676676436010709e+00 2.318232410511554153e+00 1.939147368212929878e+00 2.060485982040883179e+00 1.287963395561239954e+00 1.567002656018000817e+00 1.003521987918581049e+00 1.064551137659649260e+00 1.326511179599540124e+00 -1.169774489714317411e+00 2.680675821581550053e+02 1.087163451038828867e+02 7.219096079722211812e+01 4.123472053399826365e+01 2.385418451342967217e+01 2.232491384998036210e+01 1.094881041036015290e+01 8.379776142276051942e+00 9.222573277396008962e+00 9.199304055907921551e+00
2.799999999999999645e+01 5.084566561360236214e+00 2.671718231402770982e+00 2.035640855678216177e+00 1.979049977829672402e+00 1.275918404666372741e+00 1.504154160219350889e+00 1.116284254279658272e+00 1.117901697589469334e+00 1.172187716500966426e+00 -1.154155634498083227e+00 2.579374446134617642e+02 1.041631558082895594e+02 6.754160550890073011e+01 3.910483587249912318e+01 2.282560405752494503e+01 2.122276946847876999e+01 1.105042712529377802e+01 8.230624966948488108e+00 7.131914448127641748e+00 9.226523101703444141e+00
2.899999999999999289e+01 4.665405022424168102e+00 3.184370782499806651e+00 2.027035100672817780e+00 1.808795936663028181e+00 1.342198224297183273e+00 1.326976323087414755e+00 1.325010362842333533e+00 1.193138882641515020e+00 1.047083629515682235e+00 -1.128457173841450389e+00 2.657558415305965127e+02 1.004482198913161142e+02 6.233268671987619314e+01 3.679803418266974546e+01 2.297532642213662513e+01 1.906036333588142639e+01 1.206354832609161676e+01 8.127821268906838981e+00 4.922403370974282488e+00 9.334820241589149248e+00
3.000000000000000711e+01 4.042079427105053746e+00 3.479869524621265420e+00 1.978389426868262246e+00 1.584725613072959449e+00 1.470093122371609828e+00 1.059749398248574614e+00 1.600508351981007271e+00 1.291675429568245326e+00 9.979968500410173471e-01 -1.095041450971524499e+00 2.672240235420107979e+02 9.377858271855237149e+01 5.839247842427607083e+01 3.483327569565060600e+01 2.421139884314046142e+01 1.581453207951558504e+01 1.372063678452623670e+01 8.087028015752755650e+00 2.968149152994146611e+00 9.515702550507764812e+00
3.100000000000000355e+01 4.077711703170058932e+00 3.411457973468800642e+00 1.932152595730436406e+00 1.335271039147001293e+00 1.611044118500751576e+00 7.660361718282151511e-01 1.899758154283241796e+00 1.416100331430305115e+00 1.074332566525824317e+00 -1.057240077638360365e+00 2.519731237703232694e+02 8.344111698869548377e+01 5.732797188029681479e+01 3.370758676626057593e+01 2.608218123666971877e+01 1.184559128233576430e+01 1.565069826098179639e+01 8.143379096992639177e+00 1.764205972192909089e+00 9.755504034482369136e+00
3.200000000000000000e+01 4.898490891249970502e+00 3.220658654624969586e+00 1.820844086675690310e+00 1.060498711724372933e+00 1.699779868423264562e+00 5.508859833243449078e-01 2.177017847975763143e+00 1.569202097398100237e+00 1.312394332990733048e+00 -1.019166551864843173e+00 2.222976909273951094e+02 7.804050111127787659e+01 5.887886416817410407e+01 3.357769540267607766e+01 2.801452288886706299e+01 8.183355744205133675e+00 1.751778167400373221e+01 8.342927614243510703e+00 1.736300782654323749e+00 1.003663221739510547e+01
3.300000000000000000e+01 6.140121472989489071e+00 2.988936969668447130e+00 1.462065234893769050e+00 7.216418958061603384e-01 1.670643036661107139e+00 5.340978550538713066e-01 2.391600954735801476e+00 1.752594835336270584e+00 1.719616844972871039e+00 -9.854717402057490139e-01 2.391083535540373930e+02 8.483361073516272199e+01 6.094089646754602541e+01 3.408422748663738133e+01 2.951320324152030139e+01 6.427681248053782603e+00 1.908448495040949666e+01 8.729499073569707335e+00 3.000741547912510132e+00 1.033908662108291843e+01
3.399999999999999289e+01 2.520723234517272093e+00 2.024961632148460478e+00 6.286170591262678631e-01 2.500413009375932472e-01 1.467096443936070971e+00 7.854727109754505721e-01 2.511018553450937052e+00 1.965320942103632174e+00 2.270000249031285833e+00 -9.610775302111247420e-01 8.685142851118256146e+01 9.319609704791405136e+01 6.094223893956033322e+01 3.447692798553396187e+01 3.020444499865855903e+01 7.723125188492657500e+00 2.020520708400774268e+01 9.330646468593570830e+00 5.290299560774590404e+00 1.064192785785787443e+01
3.500000000000000711e+01 1.962156660594319479e+00 -8.194389723512360835e-01 -8.958140207120448562e-01 -4.315746403227150307e-01 1.044791251859611192e+00 1.270580342227163317e+00 2.511013846393818305e+00 2.202858964939462094e+00 2.914453512261117041e+00 -9.509187310210008848e-01 2.046231343617425296e+02 8.370053186349603891e+01 5.601329544721969711e+01 3.385923560364155804e+01 2.976747733374036642e+01 1.166012264969538315e+01 2.078898770815666097e+01 1.014761000127034762e+01 8.124425095981788303e+00 1.092445547290940588e+01
3.600000000000000711e+01 -1.305128177561946101e+00 -6.913680726068278659e+00 -3.276843467957897715e+00 -1.386148792526928020e+00 3.730778041904689868e-01 1.870584937854259611e+00 2.374514330709168064e+00 2.456846965589166487e+00 3.597612133258417000e+00 -9.597122456232597409e-01 1.333719985917478255e+02 0.000000000000000000e+00 4.111185131324720032e+01 3.130569996359646723e+01 2.783033295114434580e+01 1.671424521626076043e+01 2.076078956714814794e+01 1.115305175851179520e+01 1.104996395897404327e+01 1.116697641728192636e+01
3.700000000000000000e+01 -4.443958455166928445e+00 -8.981121133466141160e+00 -6.390299858178240200e+00 -2.635923351378710144e+00 -5.585910865191404673e-01 2.449776559396864783e+00 2.091012465645754492e+00 2.715567863799344117e+00 4.270558593465732855e+00 -9.917596502211301068e-01 3.386778619528645340e+00 0.000000000000000000e+00 7.927541278395546342e+00 2.589755512530834025e+01 2.389023310369147879e+01 2.152884227813243712e+01 2.003215453019569026e+01 1.229693291864027138e+01 1.376989312921579334e+01 1.135116680026527014e+01
3.800000000000000000e+01 -1.128274330724489261e+01 -5.745736978303187747e+00 -8.849967554620588928e+00 -4.116388879428125591e+00 -1.720246454583923557e+00 2.900588531420316141e+00 1.657476627200529018e+00 2.964968368665950482e+00 4.895869220841158942e+00 -1.050777730284837119e+00 0.000000000000000000e+00 8.004771303306579000e+01 0.000000000000000000e+00 1.717533040720529058e+01 1.739468822747026522e+01 2.544301069604028243e+01 1.848525227002379623e+01 1.351732183964172584e+01 1.614489711408372941e+01 1.146011970783753142e+01
3.899999999999999289e+01 -9.327999876487183428e+00 -6.945848572312880442e+00 -8.921028922942575434e+00 -5.605795692909349981e+00 -2.995838289031965029e+00 3.149847449663774501e+00 1.081921977795698986e+00 3.189841560705866552e+00 5.447201352082570835e+00 -1.139742819724292477e+00 1.027821364119534593e+02 7.531821728366806212e+01 1.120342281702034759e+00 6.998542699877828177e+00 8.427515971598195321e+00 2.828875671396132319e+01 1.598085912975760081e+01 1.475148029997435728e+01 1.814076202542238292e+01 1.147822777649185255e+01
4.000000000000000711e+01 -9.596442769178656462e+00 -1.199971209728942156e+01 -8.350601693033066653e+00 -6.739173145704561385e+00 -4.127946811905458091e+00 3.147172379393357033e+00 3.909746607448128519e-01 3.374838437456522566e+00 5.906653341204476604e+00 -1.260729241181095528e+00 1.663956678576716115e+02 0.000000000000000000e+00 2.707157822668105140e+01 1.547335807371310601e+00 0.000000000000000000e+00 3.007771534075348896e+01 1.242248182392323841e+01 1.594370782350103610e+01 1.977651189306972057e+01 1.139108401274913440e+01
4.100000000000000711e+01 -7.151866450588880042e+00 -1.239226283968654130e+01 -8.573773650459109774e+00 -7.320238620954350850e+00 -4.779510007912501912e+00 2.851416300789940017e+00 -3.581198537977717256e-01 3.505117412734990889e+00 6.261877962134838604e+00 -1.414719487035948298e+00 3.041803106760799551e+02 4.063440585881742173e+00 3.053267060188744964e+01 5.366945453854924608e+00 0.000000000000000000e+00 3.079843170135808705e+01 7.940590600079698191e+00 1.704870722414210249e+01 2.109033845433187437e+01 1.118561722502606770e+01
4.200000000000000000e+01 -1.796519177940278311e+01 -1.147052124287583119e+01 -9.508493925231507049e+00 -7.606031306234973144e+00 -4.835276454429415338e+00 2.219518653008806019e+00 -1.066052170035030500e+00 3.566590856886899363e+00 6.503689310979881455e+00 -1.601364135643493114e+00 0.000000000000000000e+00 7.214181809896470554e+01 2.035829059315787148e+01 1.341971206709326303e+01 2.450460820086872271e+00 3.027787707727861388e+01 3.234153987538354702e+00 1.803103979689158010e+01 2.212124500474602584e+01 1.085072512054267335e+01
4.299999999999997868e+01 -1.741485133276056274e+01 -1.567278364526079670e+01 -1.040812260741796180e+01 -8.031234320599708099e+00 -4.559564423462933114e+00 1.197396079218993936e+00 -1.599159980280166815e+00 3.545821582244542469e+00 6.624250488324088693e+00 -1.818674304749948734e+00 7.998234356099382580e+01 0.000000000000000000e+00 1.346503497747669442e+01 1.848551024011430854e+01 1.187210579940942168e+01 2.799345759403581724e+01 0.000000000000000000e+00 1.886190658352132488e+01 2.290015778770005639e+01 1.037873144663110025e+01
4.399999999999999289e+01 -1.486905360984852820e+01 -1.768164598493855522e+01 -1.077220781402921901e+01 -8.874590597578297491e+00 -4.321510780959394893e+00 -2.862839812134612694e-01 -1.841684933226921839e+00 3.429651088276703064e+00 6.615694132928555682e+00 -2.062642350484204634e+00 5.191229153618599668e+01 0.000000000000000000e+00 2.366441605452082797e+01 1.698504177043883701e+01 1.982594119639570707e+01 2.264507666417184950e+01 0.000000000000000000e+00 1.951423779386950841e+01 2.344540350547703156e+01 9.768048609545926908e+00
4.499999999999999289e+01 -1.149064070177140628e+01 -1.484181511838600365e+01 -1.119225706044567659e+01 -1.017087688812366331e+01 -4.369997415435510568e+00 -2.308881516221006791e+00 -1.773523235369044659e+00 3.204626670105282127e+00 6.468978683905625360e+00 -2.326813941647323247e+00 1.711969089504486590e+02 7.521528715400633303e+01 3.733604400106887766e+01 7.147408975689274691e+00 2.457580278703611754e+01 1.108843236583866698e+01 2.315202921581319018e+00 1.995634313347708755e+01 2.375912855455300132e+01 9.027395354119462922e+00
4.600000000000000711e+01 -2.257791522742865453e+01 -1.804275018260749874e+01 -1.252731939573799913e+01 -1.158118713007554312e+01 -4.839306822634160454e+00 -4.832881652030419417e+00 -1.490251315082779859e+00 2.856261897342043277e+00 6.172787797976067026e+00 -2.601884820033799617e+00 3.602665289713936545e+02 1.802880933554021325e+01 3.934106483280035604e+01 0.000000000000000000e+00 2.586777193519152718e+01 0.000000000000000000e+00 7.304639686376376950e+00 2.014340179765472172e+01 2.382204589869472144e+01 8.181634946833403532e+00
4.700000000000002132e+01 -2.281170652722872205e+01 -2.111856158494617475e+01 -1.526702076281173603e+01 -1.229705537739009991e+01 -5.808451974985873179e+00 -7.099495903404948294e+00 -1.139529197881531841e+00 2.368135385464454679e+00 5.712282427291479614e+00 -2.875473338118283095e+00 7.309337813878233874e+02 0.000000000000000000e+00 1.779512824156449824e+01 0.000000000000000000e+00 2.314228185539710481e+01 0.000000000000000000e+00 1.260475156204003255e+01 2.000471348632715518e+01 2.358346900294633741e+01 7.278509635261574573e+00
4.800000000000000000e+01 -1.297766240926876158e+01 -1.674984641472243041e+01 -1.887966188757904717e+01 -1.192496637615964516e+01 -7.319645288683669371e+00 -7.142563927538992274e+00 -8.522678736429605273e-01 1.720830752640717609e+00 5.067497638688917228e+00 -3.132313183961770608e+00 2.756094296208151491e+02 8.699435098939723332e+01 0.000000000000000000e+00 0.000000000000000000e+00 1.449405738472401417e+01 0.000000000000000000e+00 1.717675052249605017e+01 1.942228877075973159e+01 2.294128525520607909e+01 6.394052344878478067e+00
4.900000000000000000e+01 -1.424740862446446243e+01 -1.923547803355250352e+01 -1.959782705938858527e+01 -1.119736054271175618e+01 -9.290065349662112837e+00 -5.248144161962350118e+00 -7.200207642199357716e-01 8.908085393009437247e-01 4.211155615340910430e+00 -3.355169024979933301e+00 2.434781164153002919e+02 6.707647194388370337e+01 0.000000000000000000e+00 1.725678238192442748e+01 0.000000000000000000e+00 0.000000000000000000e+00 2.068445326626764569e+01 1.819167632056948136e+01 2.170029402682193620e+01 5.632551477892492997e+00
4.999999999999999289e+01 -1.514069959585995484e+01 -2.643902857971043829e+01 -1.817448191976083294e+01 -1.086402810672721131e+01 -1.114442872915186733e+01 -3.336161997850221717e+00 -8.036533231020657198e-01 -1.503113412972323926e-01 3.105762483388831985e+00 -3.526700893160955808e+00 3.624264597018450900e+02 0.000000000000000000e+00 2.143632727414842876e+01 2.745268755104091341e+01 0.000000000000000000e+00 1.541098773987038228e+01 2.311966070538052875e+01 1.594631431480025441e+01 1.948134287860533576e+01 5.116072181668144481e+00
5.100000000000000711e+01 -1.646161374116830700e+01 -1.812274678553067275e+01 -1.806795565036689410e+01 -1.123336559227808884e+01 -1.157789206874913290e+01 -2.007057640758993511e+00 -1.149243046098332943e+00 -1.434148590047829019e+00 1.700669059939805772e+00 -3.632187681551292791e+00 6.553992306900446465e+02 9.731031909334360819e+01 3.172632402050030009e+01 2.953313968450504134e+01 0.000000000000000000e+00 2.646523004081127795e+01 2.452378580758475479e+01 1.200966873411216618e+01 1.551221193295037715e+01 4.961220020454605972e+00
5.200000000000000711e+01 -1.253296114285214635e+01 -1.824134317865631871e+01 -1.943250970672722033e+01 -1.239047435529595376e+01 -1.043119586467622995e+01 -1.290993850827504730e+00 -1.802153829660344764e+00 -2.984628219783300729e+00 -6.574019700285421708e-02 -3.662499128940091442e+00 2.418699077287597845e+02 9.332953114151406737e+01 1.214968006959024294e+01 2.291537170198491680e+01 0.000000000000000000e+00 3.197563851778425814e+01 2.482569823983889989e+01 5.134460505403337649e+00 8.132738070809583775e+00 5.248289734716868438e+00
5.300000000000000000e+01 -2.405609072485563615e+01 -2.485510835773251870e+01 -2.085345957854706000e+01 -1.423152194694704065e+01 -9.028981710980929165e+00 -1.151211923137343440e+00 -2.819362747054162011e+00 -4.773428858613302239e+00 -2.230627893506679893e+00 -3.616279530235384509e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.479215451128775172e+00 1.595452231225250728e+01 3.462628885414477509e+01 2.367843903622930668e+01 0.000000000000000000e+00 0.000000000000000000e+00 5.996184283737249210e+00
5.399999999999997868e+01 -1.535273643348756423e+01 -2.022633305035349593e+01 -2.077230632195126603e+01 -1.606907496968464599e+01 -8.097586378575677202e+00 -1.583329340082881842e+00 -4.282338700866435310e+00 -6.575996848809413819e+00 -4.606665205015475273e+00 -3.500405300844418033e+00 4.851622702493097563e+02 8.107525349877782617e+01 1.569044233716735448e+01 0.000000000000000000e+00 2.745471007312093192e+01 3.535477521868499906e+01 2.010533820724814547e+01 0.000000000000000000e+00 0.000000000000000000e+00 7.157059738905898527e+00
5.499999999999999289e+01 -2.511411340459282115e+01 -1.853559753240301333e+01 -2.073941256019219992e+01 -1.645878123200833798e+01 -7.798865027057162891e+00 -2.639641825986690726e+00 -6.308303305945843320e+00 -7.723150977093446556e+00 -6.153439220743726956e+00 -3.328506669934115259e+00 1.444655278633908608e+02 1.559335352077953303e+02 4.377294757019863169e+01 0.000000000000000000e+00 3.271321611514661498e+01 3.405306718198539784e+01 1.147500805045746475e+01 0.000000000000000000e+00 0.000000000000000000e+00 8.633968697357857991e+00
5.599999999999999289e+01 -1.620739682396322223e+01 -2.347550660699383940e+01 -2.263383740468211869e+01 -1.547230013728711739e+01 -8.159369537235237502e+00 -4.460122529546259429e+00 -9.014990882578937104e+00 -7.456772557212946850e+00 -5.429301219148719326e+00 -3.118225837008280266e+00 3.579131787936240130e+02 2.508058996650231336e+02 4.298014596384111741e+01 8.466437187443480283e+00 3.375456633583805655e+01 2.912690900526307658e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.031117959997764544e+01
5.700000000000000711e+01 -1.914334047190502019e+01 -2.889109708845138869e+01 -2.779305756955778506e+01 -1.456687764033970112e+01 -9.206651623067790169e+00 -7.342325000143600455e+00 -1.207257711281276080e+01 -6.094473221146619935e+00 -3.344059338919169289e+00 -2.888287782243007307e+00 3.132365379053351830e+02 3.203125000000000000e+02 0.000000000000000000e+00 2.805803539434169736e+01 3.051070257662967578e+01 1.412201782592315880e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.208211555659450553e+01
5.800000000000000000e+01 -2.612649205880934744e+01 -2.723284939941721916e+01 -2.833241334102772768e+01 -1.439906260107673930e+01 -1.098222837114709449e+01 -1.175614254131724223e+01 -1.302862497109134488e+01 -4.487196067044323833e+00 -1.284536252984614935e+00 -2.656223122885062349e+00 4.802045723003722060e+02 2.145680995800165931e+02 0.000000000000000000e+00 3.604996562180158293e+01 2.041783813092990840e+01 0.000000000000000000e+00 0.000000000000000000e+00 2.789598064357299734e+00 6.464265525163378712e+00 1.386569485783988753e+01
5.900000000000000000e+01 -2.451962531286678626e+01 -3.980650121949220477e+01 -2.241004990780034234e+01 -1.506674770572264066e+01 -1.341637559376636979e+01 -1.523562813555633966e+01 -1.070231805046323004e+01 -3.061878774632988964e+00 3.785846484448912030e-01 -2.437050645743032540e+00 3.879555243337652541e+02 3.203125000000000000e+02 6.322472770162218580e+01 3.547808730761214235e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.291718273482397095e+01 1.619004731612661629e+01 1.561054501411871875e+01
5.999999999999999289e+01 -2.155554306681587917e+01 -2.324748565486913421e+01 -1.954489640720760946e+01 -1.645976940939547362e+01 -1.570924964074704455e+01 -1.131074105111561146e+01 -8.084495912261695949e+00 -1.922916636346973185e+00 1.644230874518874952e+00 -2.242800066735392672e+00 1.702690247343988119e+02 1.879261746632394647e+02 9.264225032690998773e+01 2.710082816794707128e+01 0.000000000000000000e+00 0.000000000000000000e+00 9.041402137606430855e+00 1.926541601178548291e+01 2.172685536571884768e+01 1.729146259474201131e+01
6.099999999999999289e+01 -1.893540699260623583e+01 -2.222928638088179554e+01 -1.849784404912452729e+01 -1.816821788565236773e+01 -1.592749969823699097e+01 -7.576854943080688187e+00 -6.158476684913515520e+00 -1.070298703932661466e+00 2.567236518615072072e+00 -2.082579331257197630e+00 4.300920811982179544e+02 2.115192897685201388e+02 1.053915251500541643e+02 1.407824700262700013e+01 0.000000000000000000e+00 2.147498427840955415e+01 2.329632587224002549e+01 2.350115053465922443e+01 2.521582339507308035e+01 1.890288362614592899e+01
6.200000000000000711e+01 -3.676055513399550279e+01 -2.828482353048924480e+01 -1.840171137559698522e+01 -1.935344885561396211e+01 -1.445781435758848055e+01 -5.339249022750919949e+00 -4.891587301636074692e+00 -4.827323953123398015e-01 3.194738755982076128e+00 -1.962901566120211161e+00 2.069182030601065492e+02 3.203125000000000000e+02 1.118496864470760244e+02 1.322397069496759237e+01 1.113080333918491327e+01 3.579654647379518195e+01 3.069515241960843355e+01 2.658307754940762635e+01 2.766316926931935072e+01 2.045241425244104150e+01
6.300000000000000000e+01 -3.467434216714336515e+01 -2.026208729405708198e+01 -1.861236441582842360e+01 -1.959531310416414840e+01 -1.320234305674483721e+01 -4.151478309396589239e+00 -4.175283608113154799e+00 -1.407772495316457761e-01 3.558378047779568565e+00 -1.888071614519172048e+00 0.000000000000000000e+00 2.063116283847390662e+02 1.109379029771230591e+02 3.704575173197043370e+01 3.722820667999643263e+01 4.244558179635514250e+01 3.538975245249145729e+01 2.905869872760539607e+01 2.958382219103708621e+01 2.195568790705780771e+01


==> data/exp_total.txt <==
-6.400000000000000000e+01 -9.306940425266334671e+01 1.046097519057337422e+03
-6.300000000000000000e+01 -1.117888348888446757e+02 1.321125517350287737e+03
-6.200000000000000000e+01 -1.248499414456050971e+02 3.379569520925045936e+02
-6.100000000000000000e+01 -1.088398996712518283e+02 1.293475006064329364e+03
-5.999999999999999289e+01 -1.185832757365164127e+02 1.470596346215188760e+03
-5.900000000000000000e+01 -1.449697275303036861e+02 9.178618308690168988e+02
-5.800000000000000000e+01 -1.417583517036649994e+02 1.693501690423290938e+03
-5.700000000000000000e+01 -1.311824056282367508e+02 1.297737999053725162e+03
-5.600000000000000000e+01 -1.137292012364213178e+02 1.449874480704710777e+03
-5.500000000000000000e+01 -1.161613847334034944e+02 1.583001610174693951e+03
-5.400000000000000000e+01 -1.008955499568623679e+02 1.512992964093472438e+03
-5.300000000000000000e+01 -1.063812028800094538e+02 2.039062500000000000e+03
-5.200000000000000711e+01 -8.256534343450196900e+01 1.562784601852837795e+03
-5.100000000000000000e+01 -8.431504973896691979e+01 1.112657875438855172e+03
-5.000000000000000000e+01 -8.635885161453276737e+01 1.877091635828832068e+03
-4.900000000000000000e+01 -7.676199226222409777e+01 1.626355836789138493e+03
-4.800000000000000000e+01 -7.421918017454666483e+01 1.717486027442514569e+03
-4.700000000000000000e+01 -7.909088507790828260e+01 1.415403281638627732e+03
-4.600000000000000000e+01 -6.738768577608388455e+01 1.512757250071563476e+03
-4.500000000000000000e+01 -4.987413442433233257e+01 1.709358147418017097e+03
-4.400000000000000711e+01 -5.211112640187234035e+01 1.848014289103968395e+03
-4.300000000000000000e+01 -4.785653659181120645e+01 1.729310402247996990e+03
-4.200000000000000000e+01 -4.168364512478586903e+01 1.813173048849991346e+03
-4.100000000000000711e+01 -3.087240447906866692e+01 1.600772865076076414e+03
-4.000000000000000000e+01 -3.029931137695278309e+01 1.740441273668539907e+03
-3.900000000000000000e+01 -2.420686169788744735e+01 1.775165840169127250e+03
-3.800000000000000000e+01 -2.295936876613869160e+01 2.017173144426146337e+03
-3.700000000000000000e+01 -1.511377316909025126e+01 1.954969846671320965e+03
-3.600000000000000000e+01 -4.791413693783020733e+00 1.697450572300934027e+03
-3.500000000000000000e+01 7.101685175158775287e+00 1.537134052998506377e+03
-3.400000000000000000e+01 1.099821102038585785e+01 1.736438692651330484e+03
-3.300000000000000000e+01 1.815950623103551109e+01 1.492467874468607761e+03
-3.200000000000000000e+01 1.667437650255746817e+01 1.569361378171117622e+03
-3.100000000000000000e+01 1.668875198954258110e+01 1.518995397439480030e+03
-2.999999999999999645e+01 1.659299074056207246e+01 1.504331493721871766e+03
-2.899999999999999645e+01 1.669500582172060277e+01 1.493401143734217612e+03
-2.800000000000000000e+01 1.665601126387719688e+01 1.478183210558415340e+03
-2.700000000000000000e+01 1.665944504220204436e+01 1.453708009760300001e+03
-2.600000000000000355e+01 1.658363585965667397e+01 1.437722703426595217e+03
-2.500000000000000000e+01 1.667252910489741424e+01 1.423218284884722152e+03
-2.400000000000000355e+01 1.677478316817336079e+01 1.409912554723998028e+03
-2.300000000000000355e+01 1.666718308384789538e+01 1.397895710276705586e+03
-2.199999999999999645e+01 1.675116970299099250e+01 1.372689531332134038e+03
-2.100000000000000000e+01 1.696294366450469582e+01 1.349124336058175913e+03
-2.000000000000000355e+01 1.686403710387642008e+01 1.346965454633317449e+03
-1.900000000000000000e+01 1.668915528618700606e+01 1.336911108555739702e+03
-1.800000000000000355e+01 1.641029361090459560e+01 1.320303550466883280e+03
-1.699999999999999645e+01 1.659667084145359439e+01 1.287009263093136269e+03
-1.600000000000000000e+01 1.673535730755728324e+01 1.269565522740935648e+03
-1.500000000000000355e+01 1.656763078565977665e+01 1.264909760641405001e+03
-1.399999999999999822e+01 1.660765691291485524e+01 1.242561603013924241e+03
-1.300000000000000178e+01 1.657559384870218722e+01 1.225211320404173421e+03
-1.199999999999999467e+01 1.659928863059639781e+01 1.206503876379544636e+03
-1.099999999999999822e+01 1.658020028463209528e+01 1.192743279345142810e+03
-1.000000000000000178e+01 1.664451416192192923e+01 1.188842965811453041e+03
-8.999999999999996447e+00 1.683489785803016048e+01 1.170313238089710921e+03
-8.000000000000000000e+00 1.679573943077713949e+01 1.146784961655893085e+03
-7.000000000000003553e+00 1.668968320793333504e+01 1.128272320266554289e+03
-5.999999999999997335e+00 1.634372925681586253e+01 1.113865002140248635e+03
-5.000000000000009770e+00 1.632320436513306916e+01 1.099030407024886244e+03
-4.000000000000004441e+00 1.672446110662825802e+01 1.080291981949904994e+03
-2.999999999999998668e+00 1.668215092331496407e+01 1.067053892928307505e+03
-2.000000000000002220e+00 1.655511650718450767e+01 1.044275028305384922e+03
-9.999999999999965583e-01 1.662689586901268157e+01 1.024830923235623004e+03
0.000000000000000000e+00 1.664643849561723243e+01 1.025908119329939609e+03
9.999999999999965583e-01 1.653686076398126659e+01 9.992457071487239091e+02
2.000000000000002220e+00 1.665418063549810768e+01 9.849899992002174258e+02
2.999999999999998668e+00 1.701732061831433995e+01 9.667040329202891371e+02
4.000000000000004441e+00 1.684100638837534092e+01 9.458196140214641900e+02
5.000000000000000888e+00 1.658028255376811444e+01 9.408235173358997372e+02
6.000000000000007105e+00 1.651423855510056171e+01 9.187579661164494382e+02
6.999999999999994671e+00 1.653663821043404170e+01 8.982971002115019701e+02
8.000000000000000000e+00 1.675109552759171905e+01 8.770021128053406301e+02
8.999999999999996447e+00 1.678695718644641843e+01 8.608214370951841374e+02
1.000000000000000178e+01 1.669800532291590045e+01 8.533140719715129308e+02
1.099999999999999822e+01 1.668555317263070137e+01 8.331320280612494571e+02
1.199999999999999467e+01 1.664098941241336149e+01 8.199976257148410923e+02
1.300000000000000178e+01 1.660554902085024409e+01 8.082304052402763546e+02
1.399999999999999822e+01 1.669841493399636079e+01 7.842363345990968355e+02
1.500000000000000355e+01 1.686791886350545866e+01 7.690877295193743066e+02
1.599999999999999112e+01 1.671516157602152930e+01 7.560429194481475861e+02
1.700000000000000711e+01 1.635936776169913998e+01 7.430852277319717132e+02
1.799999999999999289e+01 1.628810801611628989e+01 7.303086426764904218e+02
1.900000000000000711e+01 1.647288149990723838e+01 7.030705573393347549e+02
2.000000000000000355e+01 1.676090343509753211e+01 6.805941273775334821e+02
2.100000000000000000e+01 1.694199887284492689e+01 6.702154282034066455e+02
2.199999999999999645e+01 1.686351188085959762e+01 6.508048483904926798e+02
2.299999999999999289e+01 1.673388636721976042e+01 6.278929370992315171e+02
2.399999999999998934e+01 1.672031690274445026e+01 6.221862554936983543e+02
2.500000000000000711e+01 1.651910446975945490e+01 6.155107709822657398e+02
2.600000000000000355e+01 1.635030696707307030e+01 5.922148348056267650e+02
2.700000000000000000e+01 1.670431830424408659e+01 5.741391708426076548e+02
2.799999999999999645e+01 1.680326622502862222e+01 5.484349049712285478e+02
2.899999999999999289e+01 1.679155709080252379e+01 5.418190652900389068e+02
3.000000000000000711e+01 1.641004569290644000e+01 5.285458078069272005e+02
3.100000000000000355e+01 1.646662457644627864e+01 4.996913592892310589e+02
3.200000000000000000e+01 1.729060592252237427e+01 4.666262725308922086e+02
3.300000000000000000e+01 1.839584735991205022e+01 4.960617849259318746e+02
3.399999999999999289e+01 1.346217459601587407e+01 3.588623436425763202e+02
3.500000000000000711e+01 8.808108213868539593e+00 4.696092755378543870e+02
3.600000000000000711e+01 -3.168877238136820651e+00 2.864239425797346712e+02
3.700000000000000000e+01 -1.247473805262254487e+01 9.798762573372334828e+01
3.800000000000000000e+01 -2.034695815633755345e+01 5.271505581295063791e+01
3.899999999999999289e+01 -2.206744183316058283e+01 2.832868405943891048e+02
4.000000000000000711e+01 -2.925496693949261129e+01 2.431551502205830104e+02
4.100000000000000711e+01 -2.937207923477422611e+01 4.289331799125644125e+02
4.200000000000000000e+01 -4.176313219297698254e+01 1.480079192889885178e+02
4.299999999999997868e+01 -4.813692246474119685e+01 1.948622150497884036e+02
4.399999999999999289e+01 -5.066427483107186447e+01 1.373417516652006327e+02
4.499999999999999289e+01 -4.880120052338875780e+01 3.816179541977512599e+02
4.600000000000000711e+01 -6.946444685028939148e+01 4.808971993854287916e+02
4.700000000000002132e+01 -8.033687685376152388e+01 6.816114957931849858e+02
4.800000000000000000e+01 -7.219059897021259076e+01 3.561763089677554603e+02
4.900000000000000000e+01 -7.778950940627497346e+01 3.508145061878160504e+02
4.999999999999999289e+01 -8.647373200299830387e+01 2.036709978723940822e+02
5.100000000000000711e+01 -8.198554173657102240e+01 8.664206575805620787e+02
5.200000000000000711e+01 -8.283449947432032445e+01 4.401928820923045578e+02
5.300000000000000000e+01 -1.076160732726262950e+02 0.000000000000000000e+00
5.399999999999997868e+01 -1.010667725492905049e+02 5.935265705275129449e+02
5.499999999999999289e+01 -1.147998117530576678e+02 3.142360783531542552e+02
5.599999999999999289e+01 -1.154278235382921736e+02 6.491061458066350269e+02
5.700000000000000711e+01 -1.313427468365132995e+02 6.584632880878936021e+02
5.800000000000000000e+01 -1.402857686821731420e+02 5.835483657205860482e+02
5.900000000000000000e+01 -1.462775907961640485e+02 1.353555324654312926e+03
5.999999999999999289e+01 -1.184336669665803186e+02 4.854953731815434139e+02
6.099999999999999289e+01 -1.080792281512312059e+02 8.460250248176449759e+02
6.200000000000000711e+01 -1.267400847623499089e+02 1.023786188866248267e+03
6.300000000000000000e+01 -1.131436827694066949e+02 4.750254467888453291e+02


==> data/init_per_span.txt <==
-6.400000000000000000e+01 -1.857630289477866725e+01 -1.753582716500974925e+01 -1.868579454544179796e+01 -1.954567438282058589e+01 -1.278088251207348769e+01 -3.784027953329594851e+00 -3.943930934068879512e+00 -3.228360754688204548e-02 3.675837168557583468e+00 -1.860517425898830846e+00 4.946724501815444910e+02 1.512322901323609869e+02 1.028519538218638303e+02 7.060967732525877238e+01 5.470082911037639661e+01 4.694093646319169721e+01 3.910000409789072506e+01 3.127426647093528800e+01 3.128241327830457763e+01 2.343269817380092235e+01
-6.300000000000000000e+01 -3.276828315897981270e+01 -2.076400750867907874e+01 -1.849906860602740721e+01 -1.965113662178288223e+01 -1.327502993994214719e+01 -4.173066950549603860e+00 -4.176656132810187216e+00 -1.533183881886972522e-01 3.552743551441137626e+00 -1.881011132790569640e+00 7.798522246387359473e+02 8.447346474994293430e+01 9.431040703105880141e+01 1.044371746255371107e+02 7.238910761985331987e+01 5.146662828031313097e+01 4.281108339847362032e+01 3.349565571332254876e+01 3.298452103249476863e+01 2.490524978054685334e+01
-6.200000000000000000e+01 -3.604014219608485803e+01 -2.696098986564621214e+01 -1.824593715487253931e+01 -1.943510655048648417e+01 -1.461431319823182484e+01 -5.385704629698768287e+00 -4.894135971773159177e+00 -5.082266155578680777e-01 3.183373362256544326e+00 -1.948758609881691362e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.208435729262380676e+01 1.284503869928312838e+02 9.946571583505087233e+01 5.824269949106711408e+01 4.750816794060781234e+01 3.599050691751689612e+01 3.491664774815586014e+01 2.639501063092673405e+01
-6.100000000000000000e+01 -1.936996202273501311e+01 -2.228507897002190319e+01 -1.837746035220600049e+01 -1.822748072193815361e+01 -1.614142288572531214e+01 -7.655858867916148114e+00 -6.161690232637076825e+00 -1.109564095772823888e+00 2.549972416009541831e+00 -2.061353937816680748e+00 5.990307442140505145e+02 9.852989425674911672e+01 9.686407435640180097e+01 1.268892298781005792e+02 1.171875000000000000e+02 7.299101548755407975e+01 5.491049937671517966e+01 3.911123658894548782e+01 3.738663756739402544e+01 2.792162773542719378e+01
-5.999999999999999289e+01 -1.982419480867748618e+01 -2.483580343158175552e+01 -1.953021648006539834e+01 -1.648816559577300467e+01 -1.582032682300240012e+01 -1.142661896889983275e+01 -8.087180189103339245e+00 -1.977087502226499982e+00 1.620924990683238587e+00 -2.214606925178667751e+00 6.968204600721642237e+02 1.035436672452654960e+02 1.079178166145404418e+02 1.132786517894983405e+02 1.171875000000000000e+02 1.015625000000000000e+02 6.916352560422119211e+01 4.341890413564973983e+01 4.091649506122046631e+01 2.950038857241297663e+01
-5.900000000000000000e+01 -2.559196341164540200e+01 -3.712961678269011401e+01 -2.266503034899747604e+01 -1.508188610319283818e+01 -1.339932118048539245e+01 -1.521539474586948337e+01 -1.070178208127867236e+01 -3.131925695227951500e+00 3.494603109172771949e-01 -2.402267496906325572e+00 5.803063899316056222e+02 0.000000000000000000e+00 1.358253067685700159e+02 1.047454775064463917e+02 1.106411067716801568e+02 1.015625000000000000e+02 8.593750000000000000e+01 4.989864668725036267e+01 4.652661077983447058e+01 3.113896079789765992e+01
-5.800000000000000000e+01 -2.726372820607874203e+01 -2.634949727875171988e+01 -2.967188373722454031e+01 -1.441748581991351585e+01 -1.092656050965752357e+01 -1.160073939477694793e+01 -1.302312297493881488e+01 -4.571971931028481428e+00 -1.317662087408003613e+00 -2.615699674007672559e+00 6.647980160773888656e+02 9.326719572747443010e+01 2.109375000000000000e+02 1.041545937750000093e+02 8.777128004513313897e+01 1.015625000000000000e+02 8.593750000000000000e+01 6.025627930062670856e+01 5.638131738018716277e+01 3.283290817521330496e+01
-5.700000000000000000e+01 -1.791049737521949226e+01 -3.009913960509067365e+01 -2.769599825061123255e+01 -1.460508063156358460e+01 -9.150456567833664678e+00 -7.246003803267868193e+00 -1.207409152004254338e+01 -6.184119622490369395e+00 -3.373410676155809806e+00 -2.843607580501385179e+00 6.504570132061011236e+02 0.000000000000000000e+00 2.109375000000000000e+02 1.121988539054055565e+02 7.804144123680056566e+01 7.899124950799016176e+01 8.593750000000000000e+01 7.031250000000000000e+01 7.031250000000000000e+01 3.456012525267009750e+01
-5.600000000000000000e+01 -1.615361973987470634e+01 -2.238553546482028977e+01 -2.206911316246782206e+01 -1.555467134683135200e+01 -8.114214578832516622e+00 -4.404665947476779309e+00 -9.025579087622743302e+00 -7.519674883746533922e+00 -5.430141018634810912e+00 -3.071986009960055330e+00 6.130799002194148670e+02 9.094462116303742505e+01 1.493802075655072770e+02 1.322002863505891526e+02 7.501082310312563095e+01 6.442141977347806403e+01 8.593750000000000000e+01 7.031250000000000000e+01 7.031250000000000000e+01 3.627526029662939777e+01
-5.500000000000000000e+01 -2.732132791347933320e+01 -1.825360603436530837e+01 -2.017241454461316508e+01 -1.660586199988959066e+01 -7.769508363941905138e+00 -2.611513133889507898e+00 -6.323251362074071125e+00 -7.720540765708592268e+00 -6.098823685674177320e+00 -3.284536931625325895e+00 6.446083372539745824e+02 1.640897809649815429e+02 1.511542508375646037e+02 1.484375000000000000e+02 7.616363882998915358e+01 5.961322726564701213e+01 6.674617605904322204e+01 7.031250000000000000e+01 7.031250000000000000e+01 3.790663912202703756e+01
-5.400000000000000000e+01 -1.507561713921456104e+01 -2.072128308090378113e+01 -2.038946402689825632e+01 -1.622146094698875274e+01 -8.088736195370247017e+00 -1.576321856713773339e+00 -4.299518614054488097e+00 -6.524041055786327092e+00 -4.535304406831006219e+00 -3.463802634549788984e+00 5.002865127675588610e+02 2.517275876317659993e+02 1.797503620388404784e+02 1.484375000000000000e+02 8.148799600886010808e+01 5.835716867678918618e+01 5.810212195412771763e+01 7.031250000000000000e+01 7.031250000000000000e+01 3.935959069020232448e+01
-5.300000000000000000e+01 -2.353616772606473262e+01 -2.398350991312956637e+01 -2.101305796469873144e+01 -1.431575487196850816e+01 -9.049053036091693869e+00 -1.162776723419131297e+00 -2.837787047722683642e+00 -4.713018000634478177e+00 -2.176950627245381131e+00 -3.593126969209088362e+00 9.296875000000000000e+02 3.203125000000000000e+02 2.109375000000000000e+02 1.363532775613187766e+02 9.309664352480824334e+01 5.911421152757608155e+01 5.451761925012412746e+01 6.846752564178164846e+01 6.834799234721712935e+01 4.052985157636283731e+01
-5.200000000000000711e+01 -1.206674910528160538e+01 -1.791807233449749504e+01 -1.990301248989810645e+01 -1.241528969201617727e+01 -1.049457299752669037e+01 -1.320802364598481216e+00 -1.821176946715095335e+00 -2.934758797737313518e+00 -3.169448505901893698e-02 -3.659214221107429665e+00 6.502942394934868844e+02 2.143696890614769757e+02 1.983368385324475014e+02 1.173076217909071346e+02 1.148444423824997642e+02 6.179883675838653545e+01 5.335979997359386573e+01 5.691837734680449046e+01 5.422774969154592384e+01 4.132700681604244153e+01
-5.100000000000000000e+01 -1.781245498393762361e+01 -1.863336609295125612e+01 -1.840141341176463641e+01 -1.121949016825237422e+01 -1.168884494326974277e+01 -2.056622807845038814e+00 -1.168313943942976385e+00 -1.399234271402239216e+00 1.719303909091536520e+00 -3.654613024663144749e+00 2.060463111782390513e+02 2.218325707315363502e+02 1.730990732096884415e+02 1.104357040248482917e+02 1.171875000000000000e+02 6.737484806178636632e+01 5.364961844447191197e+01 5.022094582001488305e+01 4.693734996073786192e+01 4.170102093534062959e+01
-5.000000000000000000e+01 -1.392769876818377206e+01 -2.717943620747018230e+01 -1.834353524868545549e+01 -1.082630676909050571e+01 -1.125390193488579982e+01 -3.408693799749764164e+00 -8.222578650866128047e-01 -1.302043417090086863e-01 3.112398715454244069e+00 -3.579215395134711208e+00 5.450408367807460763e+02 3.203125000000000000e+02 1.794322809363962108e+02 1.122352820856519031e+02 1.171875000000000000e+02 7.858901977132732952e+01 5.503763584594661040e+01 4.638927473339658292e+01 4.300457178848763817e+01 4.165962527641700319e+01
-4.900000000000000000e+01 -1.321798648949009802e+01 -1.880402742636612246e+01 -1.980383378617277046e+01 -1.115636511571286960e+01 -9.361530236328249543e+00 -5.345635581606481779e+00 -7.377317587031837487e-01 8.972342931749861528e-01 4.208009481277676045e+00 -3.440125642346867352e+00 6.370973864267458566e+02 2.359795927675662597e+02 2.109375000000000000e+02 1.220759491980090417e+02 1.129431147038760486e+02 1.015625000000000000e+02 5.745003275423451328e+01 4.420879678888280750e+01 4.080232710280464659e+01 4.126694966306182977e+01
-4.800000000000000000e+01 -1.383455532878031313e+01 -1.716249497256767143e+01 -1.933525587357777908e+01 -1.192706941310353663e+01 -7.366285830885720642e+00 -7.245313044821100945e+00 -8.689277125800831669e-01 1.714710562683125161e+00 5.055964361873027890e+00 -3.249952922812915368e+00 6.757756276891100242e+02 2.318195502759740236e+02 2.109375000000000000e+02 1.399390453736278630e+02 9.451635124175940916e+01 1.015625000000000000e+02 6.092595030079166207e+01 4.302211732704373048e+01 3.957052022123470891e+01 4.062421628820037256e+01
-4.700000000000000000e+01 -2.025574980982564455e+01 -2.175678053537779633e+01 -1.553518028338579882e+01 -1.240861525179874469e+01 -5.846326543916338103e+00 -7.152003419284960195e+00 -1.155639696506010061e+00 2.350416451837202381e+00 5.693236386760349710e+00 -3.024242376248885034e+00 2.243102293105791603e+02 3.203125000000000000e+02 1.864981240821458641e+02 1.484375000000000000e+02 8.582862631292056221e+01 1.015625000000000000e+02 6.545814229054253985e+01 4.247288846240520144e+01 3.893483813692706264e+01 3.984304079838454271e+01
-4.600000000000000000e+01 -2.030268377338354924e+01 -1.768495430698198234e+01 -1.257451969481317100e+01 -1.178389437568684528e+01 -4.878679996461998236e+00 -4.850895710073466205e+00 -1.507595167360827215e+00 2.827716584208648243e+00 6.146769019780502497e+00 -2.778948355304086348e+00 5.411590715316450542e+02 2.779872534233156784e+02 1.619121161808108127e+02 1.484375000000000000e+02 8.310257717615900219e+01 1.015625000000000000e+02 7.072126884062893737e+01 4.236219634645213006e+01 3.870226836658424219e+01 3.902320076351136180e+01
-4.500000000000000000e+01 -1.165891269026940691e+01 -1.527607954954593161e+01 -1.110178298751127279e+01 -1.036726323220131718e+01 -4.419124369831805232e+00 -2.328952559295910163e+00 -1.795679641338782329e+00 3.165920134069529546e+00 6.436306847253911556e+00 -2.528566375662795629e+00 8.090117695564396172e+02 2.413687443921203339e+02 1.621566618749088491e+02 1.348481796414920098e+02 8.439823786019751140e+01 8.228287648900204942e+01 7.570383328823474756e+01 4.257516098117471870e+01 3.877188101628654948e+01 3.824080231837520927e+01
-4.400000000000000711e+01 -1.497278653220854849e+01 -1.853875068679129257e+01 -1.067534983689389350e+01 -9.014310914283560905e+00 -4.390035729932902697e+00 -3.193449574130987623e-01 -1.873414562271863204e+00 3.381422824308284447e+00 6.576542465910617530e+00 -2.285098472296552163e+00 7.985850089816709669e+02 3.203125000000000000e+02 1.751123365833705350e+02 1.239635461643637342e+02 8.918667390059830780e+01 7.092324940950805967e+01 7.870049297192515780e+01 4.304283190097547873e+01 3.909380479721247781e+01 3.754612748253047272e+01
-4.300000000000000000e+01 -1.672052229156663117e+01 -1.537607342295336821e+01 -1.050425588306185176e+01 -8.110066081895370260e+00 -4.660524841383312911e+00 1.149142775259044180e+00 -1.643997261103983476e+00 3.488772778550265130e+00 6.578700171984896095e+00 -2.057712535640408902e+00 7.573351187865389420e+02 3.001761145916555051e+02 1.885245579209194773e+02 1.215660676937673657e+02 9.731106089899189726e+01 6.569434597596520575e+01 7.836515361562214821e+01 4.372123994096186550e+01 3.964947258841699096e+01 3.696727023526131717e+01
-4.200000000000000000e+01 -1.658027935815863430e+01 -1.176777316195338585e+01 -9.839075771295068051e+00 -7.646349654622479619e+00 -4.982266100054464353e+00 2.155653746503058521e+00 -1.124066319952585324e+00 3.501577055214867951e+00 6.451778656509739918e+00 -1.852844216978552172e+00 8.934633279392729719e+02 2.407396828567848956e+02 1.858422482805433162e+02 1.258828095867442727e+02 1.071705913892068480e+02 6.349601430130754665e+01 7.504202423663184618e+01 4.457878749463667845e+01 4.044177687104000540e+01 3.651578589388972773e+01
-4.100000000000000711e+01 -6.751178684975981170e+00 -1.312730738643302431e+01 -8.953018700043486433e+00 -7.376214497609220544e+00 -4.972523507836494439e+00 2.771814396634687760e+00 -4.263650946916872075e-01 3.433244983319645449e+00 6.203658645632749824e+00 -1.674514633065445235e+00 5.972212248829141572e+02 3.203125000000000000e+02 1.753959645009724966e+02 1.337814908657954334e+02 1.134760314889187924e+02 6.305424775649143498e+01 7.039434756881892952e+01 4.558769882649826144e+01 4.148985018262450097e+01 3.619203579188005904e+01
-4.000000000000000000e+01 -9.452983344881294769e+00 -1.196654285595750444e+01 -8.638084404798364702e+00 -6.883951940748338494e+00 -4.341181068101775509e+00 3.051891170599206227e+00 3.164275061594868377e-01 3.297557935227288350e+00 5.842267078032660876e+00 -1.524711452484049268e+00 7.230277656809320206e+02 3.203125000000000000e+02 1.762856505195448165e+02 1.387690446615670226e+02 1.107943451685555232e+02 6.386194485869567217e+01 6.593207783480612250e+01 4.671755043552148123e+01 4.282541748203027510e+01 3.598928310553221621e+01
-3.900000000000000000e+01 -1.001542922406789060e+01 -7.135656768220107082e+00 -9.122113606983145218e+00 -5.862390776978875451e+00 -3.197697346358398640e+00 3.039521407663669628e+00 1.004641186419132914e+00 3.109022298281386654e+00 5.376993382056562965e+00 -1.403752249699230514e+00 8.494751421846618769e+02 2.334698954456795832e+02 1.991438410024789789e+02 1.349533055808898894e+02 1.016808689464436100e+02 6.575649085538836403e+01 6.237156869445909280e+01 4.793027330603149494e+01 4.448802758500567478e+01 3.589642656803707865e+01
-3.800000000000000000e+01 -1.190038082850842471e+01 -6.286219426796563425e+00 -9.195315879149685401e+00 -4.432002651625436940e+00 -1.896006976528376686e+00 2.777286039183692434e+00 1.580384599883460028e+00 2.882928268638000446e+00 4.820557300976357595e+00 -1.310599212211211118e+00 9.296875000000000000e+02 2.341926653685829649e+02 2.109375000000000000e+02 1.253485447823206300e+02 9.238380257890813141e+01 6.873088000209514803e+01 5.985597645592133631e+01 4.917703624303820220e+01 4.651558041034004987e+01 3.589962108303006261e+01
-3.700000000000000000e+01 -4.714559198292827880e+00 -9.752179300950539087e+00 -6.913843416552049703e+00 -2.944855971031046238e+00 -7.067669062355179666e-01 2.318477206238166666e+00 2.016582074057504226e+00 2.635025331114656311e+00 4.191470733664950821e+00 -1.243123721103744250e+00 9.211668661147372177e+02 3.203125000000000000e+02 1.999839170254725786e+02 1.163145359449653427e+02 8.568120431279557181e+01 7.278589082491646423e+01 5.829404856715970595e+01 5.039817173527092109e+01 4.892482703969288593e+01 3.598312865733599608e+01
-3.600000000000000000e+01 -1.126537321537286473e+00 -7.290890761010917487e+00 -3.723670355168779977e+00 -1.646081900079018556e+00 2.501294559006054241e-01 1.741190400914336633e+00 2.305039272298374797e+00 2.380765010004889159e+00 3.516976406944316125e+00 -1.198333902049417254e+00 7.418814848545174527e+02 3.203125000000000000e+02 1.646213303524498599e+02 1.103236942790216091e+02 8.163073757723608992e+01 7.770697886186816561e+01 5.754687074504902000e+01 5.152748349963408003e+01 5.167550681207846708e+01 3.612972403623899709e+01
-3.500000000000000000e+01 1.848724311184290592e+00 -1.289625829688254344e+00 -1.186985128851350657e+00 -6.207783786818490412e-01 9.451354816820083382e-01 1.159171414704980085e+00 2.448810426987122923e+00 2.134174179805500948e+00 2.835642152642443126e+00 -1.172583454625998556e+00 6.889484252584372825e+02 2.299754165906176979e+02 1.477728189833844112e+02 1.071421681875767149e+02 7.962801593634766562e+01 8.273413059125206814e+01 5.749404403419870135e+01 5.250136678509294086e+01 5.461673852494910619e+01 3.632092810665054117e+01
-3.400000000000000000e+01 1.227294464931276030e+00 1.633386715466104144e+00 4.956459152189943707e-01 1.394501562259352623e-01 1.390194069550314548e+00 7.114194686486069452e-01 2.458518379206960258e+00 1.906591375508428721e+00 2.197489861588490356e+00 -1.161779385959338606e+00 8.979407582002736490e+02 2.203233466494515653e+02 1.414584342801022103e+02 1.058882373991777399e+02 7.913378750252516625e+01 8.640784435301839039e+01 5.804267459335668633e+01 5.327102757735393368e+01 5.743529492548294257e+01 3.653728717059124875e+01
-3.300000000000000000e+01 6.474538666806118670e+00 2.851162957537010101e+00 1.467165128338705937e+00 6.851258093941181571e-01 1.617104899680531505e+00 5.107346904052615377e-01 2.351299051656009276e+00 1.705645448629169447e+00 1.658331027646147149e+00 -1.161601449057585222e+00 6.453267300421285881e+02 2.248615372787610909e+02 1.402541725239367736e+02 1.056776570029737030e+02 7.975229243969674542e+01 8.724614909701779197e+01 5.911213773705853924e+01 5.381362700326062054e+01 5.966471340167907300e+01 3.675885794209613522e+01
-3.200000000000000000e+01 4.321678189484851274e+00 3.322240280149006075e+00 1.918493651186215398e+00 1.080235706801758955e+00 1.670556134769836554e+00 5.765013743895351928e-01 2.151214491057053202e+00 1.534866309742670465e+00 1.266328393311127121e+00 -1.167738028334531331e+00 7.159862218928420816e+02 2.275127831525301474e+02 1.413897291908313321e+02 1.057226972673923342e+02 8.114815407719287066e+01 8.506482376482061625e+01 6.060614852143064013e+01 5.413731878904067685e+01 6.082751486775144656e+01 3.696598664728632855e+01
-3.100000000000000000e+01 4.176758518680835586e+00 3.498467950114592107e+00 2.046410816586661685e+00 1.382181245827938998e+00 1.606119550719973033e+00 8.257407152064768496e-01 1.890022496454408341e+00 1.394131518459629016e+00 1.045052113404857375e+00 -1.176132935912798771e+00 6.682136524774207373e+02 2.239644931990992518e+02 1.427989204407198827e+02 1.054095839793351956e+02 8.294598404004700853e+01 8.118565281151435897e+01 6.237721217907962767e+01 5.427724858307114175e+01 6.068227073307539854e+01 3.714037899612001326e+01
-2.999999999999999645e+01 4.229774093003973334e+00 3.401335429077903427e+00 2.025039835820778844e+00 1.626353153405587504e+00 1.486845854554774915e+00 1.135091677249357556e+00 1.606862374238865243e+00 1.280843055415037401e+00 9.840721460561883127e-01 -1.183226878260394521e+00 6.612808158294382110e+02 2.189012809392220049e+02 1.427227075352822396e+02 1.044336320431622056e+02 8.467095402012306238e+01 7.719755846551655054e+01 6.419468431741536563e+01 5.428369724887244274e+01 5.937981113769641439e+01 3.726635218514832104e+01
-2.899999999999999645e+01 4.685916699085236559e+00 3.055894085640721514e+00 1.960912825048368502e+00 1.820138916922284356e+00 1.374152219791739515e+00 1.402764083364376635e+00 1.345053648670616386e+00 1.191464939784675270e+00 1.044877344345376047e+00 -1.186168940932716298e+00 6.603905397236813997e+02 2.152722825911526456e+02 1.403964962231402751e+02 1.028607649875010281e+02 8.579474209861223244e+01 7.403798256925554711e+01 6.574272474417803380e+01 5.420690060929352683e+01 5.736664620072162535e+01 3.733206398668006187e+01
-2.800000000000000000e+01 4.991716251537469340e+00 2.692934023761803353e+00 1.876469414552144332e+00 1.949820722563509134e+00 1.313096462900441574e+00 1.569893502259704476e+00 1.144799918885018641e+00 1.122965005737559308e+00 1.177286290564969917e+00 -1.182970328885392997e+00 6.587879693796492120e+02 2.107573947508587651e+02 1.364771883311808267e+02 1.010137365734598234e+02 8.591478462892683865e+01 7.199902049487626243e+01 6.668130601997010842e+01 5.408367593093430514e+01 5.513767204132606281e+01 3.733046240723272291e+01
-2.700000000000000000e+01 5.183873589700924711e+00 2.523316815895430665e+00 1.752149292185707141e+00 1.995645502949733530e+00 1.319327068008182335e+00 1.615882806711404829e+00 1.033169703946513751e+00 1.073794119419192450e+00 1.334862963985135043e+00 -1.172576820600109482e+00 6.508730115282321549e+02 2.042726299081974730e+02 1.323008961239512189e+02 9.926070879640120381e+01 8.495676420145478858e+01 7.102978958951555910e+01 6.677011095632903448e+01 5.392926572357043113e+01 5.305511087601950493e+01 3.725972205662966985e+01
-2.600000000000000355e+01 5.199000972190225056e+00 2.538328432888635078e+00 1.585381157498574556e+00 1.946349366964426508e+00 1.377632065086932034e+00 1.548459856328820994e+00 1.016206295853177677e+00 1.044212581963209985e+00 1.482912844551417031e+00 -1.154847713668703202e+00 6.491033848916442821e+02 1.995896994868853085e+02 1.288927806388860517e+02 9.785076022303813659e+01 8.320419736047682591e+01 7.093138687017271593e+01 6.598350709492673616e+01 5.373557403998953674e+01 5.130837832577918078e+01 3.712303449479529149e+01
-2.500000000000000000e+01 5.378484367449799741e+00 2.637604483152446999e+00 1.414964405588033936e+00 1.807813007812629547e+00 1.453861458929945893e+00 1.396037296105621106e+00 1.078400692446565001e+00 1.035950877809480364e+00 1.599857072587463680e+00 -1.130444556984537607e+00 6.430034790867623542e+02 1.993317854127714668e+02 1.266259526939695519e+02 9.684706247190305817e+01 8.111606119201016440e+01 7.141515010593838042e+01 6.452022234094545183e+01 5.347542198695807514e+01 4.995538065967723895e+01 3.692776893378474767e+01
-2.400000000000000355e+01 5.542172807436287485e+00 2.795007208170639412e+00 1.303307623132536897e+00 1.604992396748041728e+00 1.511624281724089025e+00 1.201622500434593066e+00 1.190038813798875106e+00 1.051338872541714098e+00 1.675326747387131388e+00 -1.100648083200500338e+00 6.348319334662403435e+02 2.009258389368461906e+02 1.253529427507404961e+02 9.612756047798774262e+01 7.910411979289855822e+01 7.210017071808179878e+01 6.269756950547060370e+01 5.311153033842692395e+01 4.897672577774241631e+01 3.668416295956226492e+01
-2.300000000000000355e+01 5.384521911965186369e+00 3.018441123721770758e+00 1.296887608058618913e+00 1.377653228334938973e+00 1.524547361253103972e+00 1.014994466275330076e+00 1.317654847913261040e+00 1.092154132001819544e+00 1.707460531263333747e+00 -1.067132126939507319e+00 6.296229106974897149e+02 2.000484937787633442e+02 1.246980278642149926e+02 9.543064011109206035e+01 7.741918360562924306e+01 7.253138057488902746e+01 6.081908050890241668e+01 5.260807932322363456e+01 4.831412361842435388e+01 3.640379019407443906e+01
-2.199999999999999645e+01 5.346409678113475117e+00 3.218078428815902114e+00 1.394140886742589291e+00 1.170477644128938399e+00 1.481392639480442419e+00 8.810909840668208481e-01 1.432324067637703813e+00 1.158513648092719617e+00 1.700468365509642865e+00 -1.031726639597222661e+00 6.143872203974073045e+02 1.960199048301959408e+02 1.243724050040186029e+02 9.445695273799043434e+01 7.614616658172720065e+01 7.227852319716178897e+01 5.909730428187150153e+01 5.194181066263117685e+01 4.789118259235997499e+01 3.609806104676944472e+01
-2.100000000000000000e+01 5.513597932652920974e+00 3.243570203080864189e+00 1.544570351277859022e+00 1.019884040811423809e+00 1.385981473758783666e+00 8.269771843361874986e-01 1.513780678684112369e+00 1.248127045755460962e+00 1.662653330001972574e+00 -9.961985758549514181e-01 6.018406033282095677e+02 1.914515713155463459e+02 1.243166461421673290e+02 9.302125214649251461e+01 7.524264314822343636e+01 7.110013178016475877e+01 5.764195543467106120e+01 5.110938694428129025e+01 4.762318929144230850e+01 3.577695652697605766e+01
-2.000000000000000355e+01 5.529509649630377055e+00 3.054762050319160593e+00 1.678126668699553292e+00 9.431302935063891058e-01 1.254336256336050948e+00 8.541959485837359312e-01 1.551184129880610829e+00 1.356117079400052994e+00 1.604746825249046216e+00 -9.620717977285160316e-01 6.099346979557421946e+02 1.881680699277048632e+02 1.245724765237006864e+02 9.117564185608428318e+01 7.457933336737188768e+01 6.905403501469469063e+01 5.648184108921162760e+01 5.012883117473744221e+01 4.742241999922515561e+01 3.544810772484784422e+01
-1.900000000000000000e+01 5.551561517077248098e+00 2.783189353344599049e+00 1.741451528149004613e+00 9.355606980953525831e-01 1.110233032590302482e+00 9.417261211835041834e-01 1.542131997231977802e+00 1.475424188838497574e+00 1.538375023118627505e+00 -9.304981734421597928e-01 6.094827945944914518e+02 1.858091164474483890e+02 1.250455677412877264e+02 8.920175708880226750e+01 7.397736619479270814e+01 6.644784780804964441e+01 5.559190015427639509e+01 4.903513509283412475e+01 4.720337307787888648e+01 3.511625035587727695e+01
-1.800000000000000355e+01 5.398408725959223275e+00 2.617935155201367881e+00 1.719291685195164732e+00 9.767901936281486730e-01 9.796015950374764580e-01 1.057186305972033669e+00 1.491055874268898407e+00 1.597630255239920860e+00 1.474577878546557308e+00 -9.021840581441944451e-01 6.028495390096151141e+02 1.832429161132627655e+02 1.253567720486562251e+02 8.746952461184149286e+01 7.325220993147220838e+01 6.367395320965381700e+01 5.491342758759608955e+01 4.787230328711550698e+01 4.688987815963277939e+01 3.478302650803582452e+01
-1.699999999999999645e+01 5.572567344295079828e+00 2.629641176021403126e+00 1.633567930744691310e+00 1.041057153435861693e+00 8.844865543261322127e-01 1.168837039474292183e+00 1.407485592780980177e+00 1.713944986739885046e+00 1.422453518543715045e+00 -8.773704549083969351e-01 5.799897313093296134e+02 1.806099030375335417e+02 1.248860249881927302e+02 8.627007907138381881e+01 7.226670358928357984e+01 6.106412830918612400e+01 5.436706227393318613e+01 4.668493649133325363e+01 4.642361481873410867e+01 3.444707920422716541e+01
-1.600000000000000000e+01 5.629464337061593326e+00 2.732078177129938723e+00 1.523636316616607589e+00 1.106429045487692830e+00 8.380690601395548445e-01 1.253041039062697815e+00 1.304258671719313423e+00 1.816119432816339696e+00 1.388122619927325330e+00 -8.558613924037771215e-01 5.726256647320817592e+02 1.790944491400455263e+02 1.230678937209900425e+02 8.571679111877909918e+01 7.097681389257130036e+01 5.883371748347188657e+01 5.386244940722151142e+01 4.551174803580079953e+01 4.577161309645936882e+01 3.410438211351624460e+01
-1.500000000000000355e+01 5.403950724352577950e+00 2.813058151399439044e+00 1.421157086872443465e+00 1.160492594433900626e+00 8.424468576403614239e-01 1.296620778777041405e+00 1.195625184601972535e+00 1.897144065168767879e+00 1.374228139020968742e+00 -8.370927966077347238e-01 5.775156487784670389e+02 1.789372260511260038e+02 1.198255848727956732e+02 8.572508830413072189e+01 6.944454111603006652e+01 5.709268435695676658e+01 5.330857116508921933e+01 4.438195787647966739e+01 4.492970377905235324e+01 3.374875434127775264e+01
-1.399999999999999822e+01 5.423880575065452625e+00 2.850529639912718238e+00 1.338295097903154485e+00 1.202238233019845781e+00 8.898176943559947816e-01 1.296081300660413049e+00 1.095276750613330741e+00 1.951691626328948104e+00 1.380078601998348864e+00 -8.202326069434163758e-01 5.649308951918984576e+02 1.788938429621394448e+02 1.157793467583991571e+02 8.603925717015464159e+01 6.780813346346768355e+01 5.587661685107666898e+01 5.262656079383940977e+01 4.331426957215899876e+01 4.392016284049475416e+01 3.337251741029535879e+01
-1.300000000000000178e+01 5.354456170330080589e+00 2.895382227942398412e+00 1.275067450046743156e+00 1.240038982696310521e+00 9.660859769593559410e-01 1.255665422864885805e+00 1.014504438170113154e+00 1.976335888263868412e+00 1.402358838839524058e+00 -8.043015474111663288e-01 5.581016783082756092e+02 1.775860832687240247e+02 1.120046437862588817e+02 8.628839728678781285e+01 6.622754089353172446e+01 5.517041199851854572e+01 5.176351224798757755e+01 4.231754818651670291e+01 4.278425295026065101e+01 3.296725147731172711e+01
-1.199999999999999467e+01 5.291241106162586583e+00 2.972323596095813425e+00 1.231278678928481973e+00 1.285747267745664724e+00 1.055069951780745807e+00 1.185323899011449633e+00 9.608268238363761871e-01 1.969606768984990541e+00 1.436173218704895005e+00 -7.883026806545661014e-01 5.497236023224288601e+02 1.752222242417082327e+02 1.095353001207779897e+02 8.607736737714132857e+01 6.483460128707466197e+01 5.491851083764414909e+01 5.070298493847382559e+01 4.139230102605069561e+01 4.157238490696823874e+01 3.252459932127618458e+01
-1.099999999999999822e+01 5.178779753698893984e+00 3.030890613213361728e+00 1.209044759039682226e+00 1.346562528426117344e+00 1.141885997921606499e+00 1.098910678813383113e+00 9.373991685185598666e-01 1.931940405909420733e+00 1.476133316054707656e+00 -7.713469369636803963e-01 5.442544024819351307e+02 1.733668995043445875e+02 1.089102396128526351e+02 8.510793941470028301e+01 6.370572349197986739e+01 5.502606117643871642e+01 4.946761605940820061e+01 4.053233395081205259e+01 4.033500992090969817e+01 3.203705373176099158e+01
-1.000000000000000178e+01 5.220210834879447148e+00 2.995365865025871432e+00 1.209410923215450850e+00 1.418695662603162155e+00 1.215020492078395575e+00 1.012454600879676647e+00 9.432925687998072739e-01 1.865565286111021681e+00 1.517259702495814766e+00 -7.527617741666490225e-01 5.461228501726803870e+02 1.728255534047117692e+02 1.099440017683876789e+02 8.328126468128515114e+01 6.285701862907676940e+01 5.535891519335475408e+01 4.811218510652442149e+01 3.972627695780425228e+01 3.911624579871796215e+01 3.149865409890953316e+01
-8.999999999999996447e+00 5.495450371345265594e+00 2.838187273181890014e+00 1.232635092682250910e+00 1.486995627046787227e+00 1.267258137779513127e+00 9.421782610250660772e-01 9.744393379491138596e-01 1.774344408674018325e+00 1.555580884818176468e+00 -7.321715364719021402e-01 5.328336488816261181e+02 1.724184479368054497e+02 1.118150171965505422e+02 8.071762037255452071e+01 6.225287529187288982e+01 5.575078803264060667e+01 4.670972172887248064e+01 3.895892735350209790e+01 3.795067213804337314e+01 3.090551915724392273e+01
-8.000000000000000000e+00 5.619489362504520358e+00 2.599575617241776548e+00 1.280391501470421023e+00 1.531120364264593192e+00 1.295808114461332483e+00 9.020444123266428971e-01 1.024857345977265188e+00 1.663575582343640669e+00 1.588418320715427434e+00 -7.095411905285089471e-01 5.172687842362139463e+02 1.698902158123696324e+02 1.134273189187291706e+02 7.768857423440881860e+01 6.181953883757781654e+01 5.602345614113477978e+01 4.533577837524403975e+01 3.821251731310994160e+01 3.686261806098458038e+01 3.025615972612230209e+01
-7.000000000000003553e+00 5.697304553848835162e+00 2.346702717788339054e+00 1.351453597542579654e+00 1.534573375071615953e+00 1.301869404233894745e+00 9.010257731209758703e-01 1.087781186769366082e+00 1.539740591511762346e+00 1.614411686595442541e+00 -6.851796785494785880e-01 5.110762742790757329e+02 1.643636368224034925e+02 1.138853956440592867e+02 7.452640913024212921e+01 6.145952239618588919e+01 5.601909479995358510e+01 4.405547330097154912e+01 3.746807913454920680e+01 3.586688788428310914e+01 2.955154687482864873e+01
-5.999999999999997335e+00 5.509444346583286745e+00 2.138518839690037865e+00 1.432988117298778175e+00 1.491849026348112117e+00 1.289755394025118518e+00 9.408375463143002770e-01 1.156487774708502947e+00 1.410190487041985907e+00 1.633362122319466980e+00 -6.597043975137163452e-01 5.111774487323586982e+02 1.581609759899916412e+02 1.128679329343237470e+02 7.157071409749488566e+01 6.106626938589164411e+01 5.563410950960119550e+01 4.291551903044795324e+01 3.670706194457190463e+01 3.497002043513056435e+01 2.879495008043531712e+01
-5.000000000000009770e+00 5.587092326444045298e+00 2.024654851147173140e+00 1.500312264128768724e+00 1.410813941348082245e+00 1.265679338137831733e+00 1.015111599838423917e+00 1.224786402717066514e+00 1.282759020662400662e+00 1.645967887943272645e+00 -6.339732672340567809e-01 5.084087300320445593e+02 1.553924943095145750e+02 1.106814213967257388e+02 6.915218060109673104e+01 6.053977950430098787e+01 5.483827102222412719e+01 4.194114948560743272e+01 3.591324973618025496e+01 3.417153494852858842e+01 2.799159598866402021e+01
-4.000000000000004441e+00 6.021227214755730195e+00 2.019386809820003847e+00 1.529976572935852985e+00 1.309822506382180229e+00 1.236386878540842282e+00 1.110575470604953319e+00 1.287259506099934558e+00 1.165308347893724727e+00 1.653512330912443096e+00 -6.089945313173598107e-01 4.965364115035278587e+02 1.578962739510945426e+02 1.079917442610547198e+02 6.757086439875085659e+01 5.980291522103534874e+01 5.366907060792213002e+01 4.113666940131829364e+01 3.507485357040561524e+01 3.346495755776133763e+01 2.714822147703667810e+01
-2.999999999999998668e+00 5.973526977880723621e+00 2.088052185060408128e+00 1.515378520830493514e+00 1.211022993073747278e+00 1.207926188023654701e+00 1.209923296266094184e+00 1.339371049919391599e+00 1.065227862063185871e+00 1.657548114614842083e+00 -5.858262644176143175e-01 4.868230341547284183e+02 1.629065248249286526e+02 1.054825393185859213e+02 6.703402859747798459e+01 5.881592447791476275e+01 5.220598067759511451e+01 4.048816554506135645e+01 3.418644199446967491e+01 3.283865371378780651e+01 2.627259962375710245e+01
-2.000000000000002220e+00 5.814103597068913665e+00 2.195183708264338840e+00 1.471913336791808469e+00 1.133088406428496508e+00 1.184854571799147438e+00 1.295386158348950101e+00 1.377532020551275549e+00 9.889238084301137377e-01 1.659608375189005613e+00 -5.654774756875778907e-01 4.686891645697394324e+02 1.654080059248900341e+02 1.036181312154921841e+02 6.756738850035947053e+01 5.758522501146740780e+01 5.053997345631077565e+01 3.996721872821507304e+01 3.325021456440685341e+01 3.227660157065397328e+01 2.537310476384883628e+01
-9.999999999999965583e-01 5.828636499635639900e+00 2.307872477686530921e+00 1.428566850540352817e+00 1.087162831338919666e+00 1.170025445467833825e+00 1.351973344883090844e+00 1.399165140092504700e+00 9.413488545829844512e-01 1.660965512900551833e+00 -5.488210881157455923e-01 4.579157826977639729e+02 1.625068930541836494e+02 1.025050124041006825e+02 6.895913418843028353e+01 5.616322236542440294e+01 4.875229683024355154e+01 3.953485644190890724e+01 3.227611427083098761e+01 3.175925222651805413e+01 2.445835875621882849e+01
0.000000000000000000e+00 5.800312872045864765e+00 2.367587152078855617e+00 1.412056003389553283e+00 1.077520791347401863e+00 1.164836781985336911e+00 1.369806066741987127e+00 1.402771183717766990e+00 9.256231204920206679e-01 1.662451077235525876e+00 -5.365265534170721162e-01 4.707623224522800456e+02 1.557327356470711663e+02 1.018534861358404555e+02 7.078590113587537758e+01 5.463863178075133220e+01 4.690767515506816920e+01 3.914534561886551245e+01 3.128048076911958830e+01 3.126456806945875755e+01 2.353697256560794671e+01
9.999999999999965583e-01 5.676903326834221275e+00 2.341622003838202293e+00 1.432678536162664162e+00 1.104502828498446831e+00 1.169612061584626161e+00 1.345444538221824526e+00 1.387979112085083511e+00 9.427904586698820921e-01 1.664344934957040723e+00 -5.290170368707451942e-01 4.555810608131036474e+02 1.494371241283492395e+02 1.011145845678113062e+02 7.251426941967680762e+01 5.311957178848837202e+01 4.505942089230409664e+01 3.874971962059315445e+01 3.028333766968157903e+01 3.076924607631238473e+01 2.261737217240416697e+01
2.000000000000002220e+00 5.791931768969793559e+00 2.264356084862037211e+00 1.478910957361102563e+00 1.165695833497505607e+00 1.183774398640460079e+00 1.282327040811624075e+00 1.355561627907060362e+00 9.917382780764399941e-01 1.666338043697552784e+00 -5.264533983255268446e-01 4.494888277047249971e+02 1.475528610268351883e+02 9.977663552816206050e+01 7.363607359518896089e+01 5.171307694447616399e+01 4.326079693573110063e+01 3.829915083812181820e+01 2.930484329241919994e+01 3.025005312941213376e+01 2.170768020514807262e+01
2.999999999999998668e+00 6.147580630908882959e+00 2.180805272820741436e+00 1.523383591495122369e+00 1.253954040592699881e+00 1.205679237437884854e+00 1.190392641861393708e+00 1.307410247003654824e+00 1.069289584037719454e+00 1.667570162507259202e+00 -5.287447903510626990e-01 4.359273352032033131e+02 1.506492152548300965e+02 9.763961500414660577e+01 7.379556004365588251e+01 5.050485837593609517e+01 4.157656341428909741e+01 3.774839286799498694e+01 2.836172289358338006e+01 2.968515332372078319e+01 2.081561653892860875e+01
4.000000000000004441e+00 5.971863850426208487e+00 2.111383223764083716e+00 1.537648351644369082e+00 1.354949336370191659e+00 1.232260653997863997e+00 1.084807466030703216e+00 1.246480493554166014e+00 1.170455488857236270e+00 1.666741112603107089e+00 -5.355835888725647420e-01 4.196079464919864108e+02 1.552786625638518672e+02 9.490731578276742653e+01 7.286632425559625403e+01 4.954309304138736536e+01 4.008857584460822920e+01 3.705950124581642058e+01 2.746450368022307487e+01 2.905530864717380624e+01 1.994838246805490911e+01
5.000000000000000888e+00 5.712494006947733460e+00 2.087890577395186575e+00 1.507899445879752331e+00 1.448166418324816185e+00 1.258834837446611399e+00 9.836600956029001308e-01 1.176728599908181350e+00 1.288817931869325806e+00 1.662291118723238537e+00 -5.465004783296170121e-01 4.229031949198951565e+02 1.568603682231511982e+02 9.211550452409498746e+01 7.094581849162592846e+01 4.882971386052143004e+01 3.888953762651228629e+01 3.620590138350451781e+01 2.661609172964479697e+01 2.834488381150814718e+01 1.911250276544333815e+01
6.000000000000007105e+00 5.617018096892493872e+00 2.147070101453078639e+00 1.441862782063980886e+00 1.512446968095321198e+00 1.279374010911727977e+00 9.047033778360679124e-01 1.103056720552820114e+00 1.416998512215184469e+00 1.652641760718052577e+00 -5.609337756381159723e-01 4.137258846624575312e+02 1.535482834774798278e+02 8.997347418356649484e+01 6.828247236581773905e+01 4.832116221263056843e+01 3.806197655346758779e+01 3.517663120488652595e+01 2.581179878748821466e+01 2.754266670484914670e+01 1.831361596380556733e+01
6.999999999999994671e+00 5.560149288340731744e+00 2.295685253416640759e+00 1.361668049135852376e+00 1.533482781600983724e+00 1.287345231055348149e+00 8.617087495836733835e-01 1.031257625711834214e+00 1.547163088000437003e+00 1.636483695602612531e+00 -5.783055520141088257e-01 4.075540911623819511e+02 1.476348336513201502e+02 8.910875381974355491e+01 6.519478363733949777e+01 4.793777628721986162e+01 3.764723627934825601e+01 3.398026624836103338e+01 2.504053697331806205e+01 2.664259945032685906e+01 1.755622270214204406e+01
8.000000000000000000e+00 5.641653292237702289e+00 2.519174277410369811e+00 1.288032453680773681e+00 1.509390365303814985e+00 1.276953079067319807e+00 8.614797233022115641e-01 9.679033966897122587e-01 1.671514859158129251e+00 1.613090075744096019e+00 -5.980959950024112848e-01 3.976889202746781962e+02 1.429367738155494010e+02 8.972895018280046031e+01 6.202808043535204519e+01 4.757849962263630772e+01 3.761857066607885258e+01 3.264763945016332514e+01 2.428668977099675530e+01 2.564456728708868738e+01 1.684342129999726367e+01
8.999999999999996447e+00 5.513885167351735284e+00 2.779061451807494088e+00 1.229831703453834191e+00 1.451596774612758711e+00 1.244485443293709359e+00 9.025674940623930054e-01 9.200712658681322598e-01 1.782740105510105977e+00 1.582624815901811921e+00 -6.199070354155595819e-01 3.886912382893156064e+02 1.410770906889550815e+02 9.140472096158291038e+01 5.914061443549670827e+01 4.713712985399786248e+01 3.787439545410411057e+01 3.123202461887262515e+01 2.353216937910932671e+01 2.455537877350640130e+01 1.617667464024397717e+01
1.000000000000000178e+01 5.289864489179788798e+00 3.002783407011495598e+00 1.187659457957174425e+00 1.380106485610994582e+00 1.189479916746112975e+00 9.760529128188628611e-01 8.947765523934946286e-01 1.874386940245305500e+00 1.546401987902643382e+00 -6.435068269499809590e-01 3.863999175589949004e+02 1.405709821157013550e+02 9.318658485668882463e+01 5.687241061944475007e+01 4.651792821619551432e+01 3.825715489233510169e+01 2.980515352066003487e+01 2.275832149497546553e+01 2.338995962049650856e+01 1.555565907601984676e+01
1.099999999999999822e+01 5.223338095901091549e+00 3.123361400072077299e+00 1.163569438786333343e+00 1.314514085513563302e+00 1.115531418350707238e+00 1.067845602923165993e+00 8.980306946211412678e-01 1.941173461643230347e+00 1.507037330216890458e+00 -6.688483553975030915e-01 3.727664875041300547e+02 1.391178463265258927e+02 9.399965605434235272e+01 5.546362402448615825e+01 4.565047386116906836e+01 3.858783938728593199e+01 2.844776396736480706e+01 2.194754141569329775e+01 2.217255339020338312e+01 1.497824213004741090e+01
1.199999999999999467e+01 5.209425785502039830e+00 3.125179673323756457e+00 1.164155522052157110e+00 1.264918904009028289e+00 1.030636037304610397e+00 1.161492177395907266e+00 9.335870422134942004e-01 1.979233280479787194e+00 1.468419171852396454e+00 -6.960581817197812882e-01 3.689921290433556464e+02 1.360454626287263409e+02 9.310659862989081148e+01 5.495210553371375539e+01 4.450435405121390886e+01 3.869940774918849513e+01 2.723491720889050072e+01 2.108463997247362443e+01 2.093738930466433246e+01 1.444062159272323598e+01
1.300000000000000178e+01 5.252269663158887880e+00 3.043109796037621440e+00 1.196477650456543085e+00 1.228062625316141299e+00 9.469362223912476395e-01 1.240709290182217872e+00 1.001643934686273107e+00 1.986311013686301363e+00 1.435423576544148094e+00 -7.253947516091727721e-01 3.682313644478834931e+02 1.328108439007694130e+02 9.045323925836780177e+01 5.513176371102655793e+01 4.310263597195531560e+01 3.845784536468302406e+01 2.621903859363968436e+01 2.015810268034007535e+01 1.972793380655544837e+01 1.393763750505633858e+01
1.399999999999999822e+01 5.435450495442787577e+00 2.919660130140135923e+00 1.265242581589090864e+00 1.191048541602994115e+00 8.796112259020389956e-01 1.291410985065911454e+00 1.097930943339331389e+00 1.961917104034450521e+00 1.413322258303428836e+00 -7.571793314238246531e-01 3.544743989583935218e+02 1.314854558425442974e+02 8.672546317880865274e+01 5.561762292693791920e+01 4.152923253330059339e+01 3.776970348153655976e+01 2.541609794403451872e+01 1.916140887519309999e+01 1.859370528161483094e+01 1.346324557673291267e+01
1.500000000000000355e+01 5.705420674321342034e+00 2.766696032887394185e+00 1.371698943432355433e+00 1.139879855480610438e+00 8.445854315782787003e-01 1.303430666220895207e+00 1.213576746019120911e+00 1.907440559145847425e+00 1.406895899670122407e+00 -7.917059452504769945e-01 3.475000085930849991e+02 1.325795662596329691e+02 8.304121914379926750e+01 5.597372432963576472e+01 3.992125237862843079e+01 3.658202962957382454e+01 2.480028195027052362e+01 1.809451790464309795e+01 1.758400839842828489e+01 1.301112093167759376e+01
1.599999999999999112e+01 5.666751548573250474e+00 2.594633830133368679e+00 1.506418273672275099e+00 1.067794823353783729e+00 8.549640076406889166e-01 1.272254873265874497e+00 1.335913864818488506e+00 1.826201193968541414e+00 1.419368489039478876e+00 -8.291393284442121203e-01 3.413628045372972224e+02 1.345496545424840633e+02 8.039030434977203754e+01 5.583023726759439143e+01 3.843801811716147654e+01 3.488300047976867546e+01 2.430904443710771190e+01 1.696548165423029175e+01 1.673902633932360118e+01 1.257534772340875229e+01
1.700000000000000711e+01 5.391585336234423487e+00 2.475731930781900569e+00 1.638683413312953085e+00 9.802052363351381192e-01 9.168244108484623345e-01 1.200908791345316917e+00 1.450049913809958291e+00 1.723402722413678312e+00 1.451387760572131480e+00 -8.694117539548011919e-01 3.360398929628812539e+02 1.351555451062237125e+02 7.912842464157756694e+01 5.496251151508945298e+01 3.720906995949244589e+01 3.271084714984371544e+01 2.385566896067741638e+01 1.579190310770237105e+01 1.608022137072752500e+01 1.215114295775611275e+01
1.799999999999999289e+01 5.290095390457308255e+00 2.520684033111153077e+00 1.719092339124329349e+00 8.956884932057211923e-01 1.025891330448750249e+00 1.101692998000818324e+00 1.540831029216868098e+00 1.605930954563180357e+00 1.500332160027867179e+00 -9.121307120397306178e-01 3.332705597499163446e+02 1.330531291052544418e+02 7.889883797188727499e+01 5.334557098051600832e+01 3.628149507564192078e+01 3.017487649269815364e+01 2.334390394386078782e+01 1.460165598772463547e+01 1.560305461959434048e+01 1.173555874939774313e+01
1.900000000000000711e+01 5.327085098765719451e+00 2.756147635189521328e+00 1.702368547712337588e+00 8.432224064589393109e-01 1.166850861409349571e+00 9.967610603856813523e-01 1.594844112426924143e+00 1.481938621486785124e+00 1.560173141631435723e+00 -9.565099855594698663e-01 3.184575208317326656e+02 1.286231121370643393e+02 7.901032188448974125e+01 5.118637133975281017e+01 3.559574716633148483e+01 2.748236661309580242e+01 2.268034194227316647e+01 1.343201693707793787e+01 1.527465654710263721e+01 1.132810194041337759e+01
2.000000000000000355e+01 5.453211579652097463e+00 3.061075841982309420e+00 1.576676571119383308e+00 8.550319545578178859e-01 1.316044159455844520e+00 9.157589757762862881e-01 1.602288054479495294e+00 1.360184625560411753e+00 1.621968363673478075e+00 -1.001336691159611325e+00 3.096539917015371088e+02 1.231210890340153696e+02 7.889609243491875645e+01 4.889446467389660000e+01 3.500393067428649374e+01 2.494622347519977623e+01 2.178364100815070969e+01 1.232635815123152767e+01 1.503713571985634090e+01 1.093120050444075098e+01
2.100000000000000000e+01 5.571779438592945333e+00 3.260871312366642627e+00 1.381349022553699957e+00 9.547033966019664586e-01 1.446678344047591214e+00 8.888166693155479248e-01 1.558741926332642080e+00 1.249161238973504506e+00 1.674883603545446409e+00 -1.044986079485061392e+00 3.128429679274757973e+02 1.175206664180248737e+02 7.837757337543177982e+01 4.693876785262943940e+01 3.431696381551826391e+01 2.293197406050272136e+01 2.059315750380282495e+01 1.132807526787372332e+01 1.481484867294765984e+01 1.055043330919956013e+01
2.199999999999999645e+01 5.536212087120832237e+00 3.266500724347719320e+00 1.201340061665352232e+00 1.144008214068743534e+00 1.534846533083693121e+00 9.354853162439382697e-01 1.466934894215779162e+00 1.156139988436019062e+00 1.707537728520710285e+00 -1.085493666843181826e+00 3.051524665192611678e+02 1.129847341671408145e+02 7.769796869146300367e+01 4.561766291663827388e+01 3.335519216767531248e+01 2.172539091248163601e+01 1.908170240023791564e+01 1.047257688363189132e+01 1.452272346673331960e+01 1.019443026522865914e+01
2.299999999999999289e+01 5.462660122410695429e+00 3.109516667180925342e+00 1.132169293467708782e+00 1.396455843995938251e+00 1.565029248389918637e+00 1.054425710133699123e+00 1.338476274913758424e+00 1.086357811232821158e+00 1.709485134788757632e+00 -1.120689739294496778e+00 2.900974870136237200e+02 1.112549757598286391e+02 7.726661751384108356e+01 4.489750236931632799e+01 3.198924693541529862e+01 2.138280899048356787e+01 1.727706838493857333e+01 9.779554652815704685e+00 1.407331934831738707e+01 9.874356130651698038e+00
2.399999999999998934e+01 5.455313450387811791e+00 2.858822874820456494e+00 1.225618691495324430e+00 1.663479205471082079e+00 1.534559516477203234e+00 1.220510986017610211e+00 1.195046817173351261e+00 1.042590814490869322e+00 1.672768282329867962e+00 -1.148393735919125858e+00 2.884510454456166713e+02 1.127457667467878792e+02 7.714593083424877307e+01 4.445759915505241366e+01 3.017687879629073322e+01 2.168284914673075647e+01 1.529251890830268223e+01 9.248504998793640297e+00 1.338223324902026157e+01 9.602928212853656831e+00
2.500000000000000711e+01 5.243923324441775335e+00 2.562821429812926599e+00 1.453967477066927749e+00 1.890029298889901899e+00 1.456696896504540373e+00 1.391623375088462122e+00 1.067796936848423694e+00 1.025281717255943414e+00 1.593619608762930406e+00 -1.166655594912382909e+00 2.859375082384287339e+02 1.147073035346596583e+02 7.677100146386054291e+01 4.388526302490748776e+01 2.800770736052356469e+01 2.222160567092127437e+01 1.335371896756108789e+01 8.859781898753757545e+00 1.237388528026188794e+01 9.392995542388547392e+00
2.600000000000000355e+01 5.066099999524737107e+00 2.319335010410730646e+00 1.725704005394910201e+00 2.030707183473135391e+00 1.360975597742894116e+00 1.520707742339242552e+00 9.930934304257756917e-01 1.033215439992613893e+00 1.474487933859712552e+00 -1.174019376090712274e+00 2.716943950477448197e+02 1.134316643542663741e+02 7.530099153878002483e+01 4.285724998712964862e+01 2.575039422745990692e+01 2.256112331562820117e+01 1.178959938600672963e+01 8.581426651030433561e+00 1.099217176897834847e+01 9.255818528601457373e+00
2.700000000000000000e+01 5.306676676436010709e+00 2.318232410511554153e+00 1.939147368212929878e+00 2.060485982040883179e+00 1.287963395561239954e+00 1.567002656018000817e+00 1.003521987918581049e+00 1.064551137659649260e+00 1.326511179599540124e+00 -1.169774489714317411e+00 2.680675821581550053e+02 1.087163451038828867e+02 7.219096079722211812e+01 4.123472053399826365e+01 2.385418451342967217e+01 2.232491384998036210e+01 1.094881041036015290e+01 8.379776142276051942e+00 9.222573277396008962e+00 9.199304055907921551e+00
2.799999999999999645e+01 5.084566561360236214e+00 2.671718231402770982e+00 2.035640855678216177e+00 1.979049977829672402e+00 1.275918404666372741e+00 1.504154160219350889e+00 1.116284254279658272e+00 1.117901697589469334e+00 1.172187716500966426e+00 -1.154155634498083227e+00 2.579374446134617642e+02 1.041631558082895594e+02 6.754160550890073011e+01 3.910483587249912318e+01 2.282560405752494503e+01 2.122276946847876999e+01 1.105042712529377802e+01 8.230624966948488108e+00 7.131914448127641748e+00 9.226523101703444141e+00
2.899999999999999289e+01 4.665405022424168102e+00 3.184370782499806651e+00 2.027035100672817780e+00 1.808795936663028181e+00 1.342198224297183273e+00 1.326976323087414755e+00 1.325010362842333533e+00 1.193138882641515020e+00 1.047083629515682235e+00 -1.128457173841450389e+00 2.657558415305965127e+02 1.004482198913161142e+02 6.233268671987619314e+01 3.679803418266974546e+01 2.297532642213662513e+01 1.906036333588142639e+01 1.206354832609161676e+01 8.127821268906838981e+00 4.922403370974282488e+00 9.334820241589149248e+00
3.000000000000000711e+01 4.042079427105053746e+00 3.479869524621265420e+00 1.978389426868262246e+00 1.584725613072959449e+00 1.470093122371609828e+00 1.059749398248574614e+00 1.600508351981007271e+00 1.291675429568245326e+00 9.979968500410173471e-01 -1.095041450971524499e+00 2.672240235420107979e+02 9.377858271855237149e+01 5.839247842427607083e+01 3.483327569565060600e+01 2.421139884314046142e+01 1.581453207951558504e+01 1.372063678452623670e+01 8.087028015752755650e+00 2.968149152994146611e+00 9.515702550507764812e+00
3.100000000000000355e+01 4.077711703170058932e+00 3.411457973468800642e+00 1.932152595730436406e+00 1.335271039147001293e+00 1.611044118500751576e+00 7.660361718282151511e-01 1.899758154283241796e+00 1.416100331430305115e+00 1.074332566525824317e+00 -1.057240077638360365e+00 2.519731237703232694e+02 8.344111698869548377e+01 5.732797188029681479e+01 3.370758676626057593e+01 2.608218123666971877e+01 1.184559128233576430e+01 1.565069826098179639e+01 8.143379096992639177e+00 1.764205972192909089e+00 9.755504034482369136e+00
3.200000000000000000e+01 4.898490891249970502e+00 3.220658654624969586e+00 1.820844086675690310e+00 1.060498711724372933e+00 1.699779868423264562e+00 5.508859833243449078e-01 2.177017847975763143e+00 1.569202097398100237e+00 1.312394332990733048e+00 -1.019166551864843173e+00 2.222976909273951094e+02 7.804050111127787659e+01 5.887886416817410407e+01 3.357769540267607766e+01 2.801452288886706299e+01 8.183355744205133675e+00 1.751778167400373221e+01 8.342927614243510703e+00 1.736300782654323749e+00 1.003663221739510547e+01
3.300000000000000000e+01 6.140121472989489071e+00 2.988936969668447130e+00 1.462065234893769050e+00 7.216418958061603384e-01 1.670643036661107139e+00 5.340978550538713066e-01 2.391600954735801476e+00 1.752594835336270584e+00 1.719616844972871039e+00 -9.854717402057490139e-01 2.391083535540373930e+02 8.483361073516272199e+01 6.094089646754602541e+01 3.408422748663738133e+01 2.951320324152030139e+01 6.427681248053782603e+00 1.908448495040949666e+01 8.729499073569707335e+00 3.000741547912510132e+00 1.033908662108291843e+01
3.399999999999999289e+01 2.520723234517272093e+00 2.024961632148460478e+00 6.286170591262678631e-01 2.500413009375932472e-01 1.467096443936070971e+00 7.854727109754505721e-01 2.511018553450937052e+00 1.965320942103632174e+00 2.270000249031285833e+00 -9.610775302111247420e-01 8.685142851118256146e+01 9.319609704791405136e+01 6.094223893956033322e+01 3.447692798553396187e+01 3.020444499865855903e+01 7.723125188492657500e+00 2.020520708400774268e+01 9.330646468593570830e+00 5.290299560774590404e+00 1.064192785785787443e+01
3.500000000000000711e+01 1.962156660594319479e+00 -8.194389723512360835e-01 -8.958140207120448562e-01 -4.315746403227150307e-01 1.044791251859611192e+00 1.270580342227163317e+00 2.511013846393818305e+00 2.202858964939462094e+00 2.914453512261117041e+00 -9.509187310210008848e-01 2.046231343617425296e+02 8.370053186349603891e+01 5.601329544721969711e+01 3.385923560364155804e+01 2.976747733374036642e+01 1.166012264969538315e+01 2.078898770815666097e+01 1.014761000127034762e+01 8.124425095981788303e+00 1.092445547290940588e+01
3.600000000000000711e+01 -1.305128177561946101e+00 -6.913680726068278659e+00 -3.276843467957897715e+00 -1.386148792526928020e+00 3.730778041904689868e-01 1.870584937854259611e+00 2.374514330709168064e+00 2.456846965589166487e+00 3.597612133258417000e+00 -9.597122456232597409e-01 1.333719985917478255e+02 0.000000000000000000e+00 4.111185131324720032e+01 3.130569996359646723e+01 2.783033295114434580e+01 1.671424521626076043e+01 2.076078956714814794e+01 1.115305175851179520e+01 1.104996395897404327e+01 1.116697641728192636e+01
3.700000000000000000e+01 -4.443958455166928445e+00 -8.981121133466141160e+00 -6.390299858178240200e+00 -2.635923351378710144e+00 -5.585910865191404673e-01 2.449776559396864783e+00 2.091012465645754492e+00 2.715567863799344117e+00 4.270558593465732855e+00 -9.917596502211301068e-01 3.386778619528645340e+00 0.000000000000000000e+00 7.927541278395546342e+00 2.589755512530834025e+01 2.389023310369147879e+01 2.152884227813243712e+01 2.003215453019569026e+01 1.229693291864027138e+01 1.376989312921579334e+01 1.135116680026527014e+01
3.800000000000000000e+01 -1.128274330724489261e+01 -5.745736978303187747e+00 -8.849967554620588928e+00 -4.116388879428125591e+00 -1.720246454583923557e+00 2.900588531420316141e+00 1.657476627200529018e+00 2.964968368665950482e+00 4.895869220841158942e+00 -1.050777730284837119e+00 0.000000000000000000e+00 8.004771303306579000e+01 0.000000000000000000e+00 1.717533040720529058e+01 1.739468822747026522e+01 2.544301069604028243e+01 1.848525227002379623e+01 1.351732183964172584e+01 1.614489711408372941e+01 1.146011970783753142e+01
3.899999999999999289e+01 -9.327999876487183428e+00 -6.945848572312880442e+00 -8.921028922942575434e+00 -5.605795692909349981e+00 -2.995838289031965029e+00 3.149847449663774501e+00 1.081921977795698986e+00 3.189841560705866552e+00 5.447201352082570835e+00 -1.139742819724292477e+00 1.027821364119534593e+02 7.531821728366806212e+01 1.120342281702034759e+00 6.998542699877828177e+00 8.427515971598195321e+00 2.828875671396132319e+01 1.598085912975760081e+01 1.475148029997435728e+01 1.814076202542238292e+01 1.147822777649185255e+01
4.000000000000000711e+01 -9.596442769178656462e+00 -1.199971209728942156e+01 -8.350601693033066653e+00 -6.739173145704561385e+00 -4.127946811905458091e+00 3.147172379393357033e+00 3.909746607448128519e-01 3.374838437456522566e+00 5.906653341204476604e+00 -1.260729241181095528e+00 1.663956678576716115e+02 0.000000000000000000e+00 2.707157822668105140e+01 1.547335807371310601e+00 0.000000000000000000e+00 3.007771534075348896e+01 1.242248182392323841e+01 1.594370782350103610e+01 1.977651189306972057e+01 1.139108401274913440e+01
4.100000000000000711e+01 -7.151866450588880042e+00 -1.239226283968654130e+01 -8.573773650459109774e+00 -7.320238620954350850e+00 -4.779510007912501912e+00 2.851416300789940017e+00 -3.581198537977717256e-01 3.505117412734990889e+00 6.261877962134838604e+00 -1.414719487035948298e+00 3.041803106760799551e+02 4.063440585881742173e+00 3.053267060188744964e+01 5.366945453854924608e+00 0.000000000000000000e+00 3.079843170135808705e+01 7.940590600079698191e+00 1.704870722414210249e+01 2.109033845433187437e+01 1.118561722502606770e+01
4.200000000000000000e+01 -1.796519177940278311e+01 -1.147052124287583119e+01 -9.508493925231507049e+00 -7.606031306234973144e+00 -4.835276454429415338e+00 2.219518653008806019e+00 -1.066052170035030500e+00 3.566590856886899363e+00 6.503689310979881455e+00 -1.601364135643493114e+00 0.000000000000000000e+00 7.214181809896470554e+01 2.035829059315787148e+01 1.341971206709326303e+01 2.450460820086872271e+00 3.027787707727861388e+01 3.234153987538354702e+00 1.803103979689158010e+01 2.212124500474602584e+01 1.085072512054267335e+01
4.299999999999997868e+01 -1.741485133276056274e+01 -1.567278364526079670e+01 -1.040812260741796180e+01 -8.031234320599708099e+00 -4.559564423462933114e+00 1.197396079218993936e+00 -1.599159980280166815e+00 3.545821582244542469e+00 6.624250488324088693e+00 -1.818674304749948734e+00 7.998234356099382580e+01 0.000000000000000000e+00 1.346503497747669442e+01 1.848551024011430854e+01 1.187210579940942168e+01 2.799345759403581724e+01 0.000000000000000000e+00 1.886190658352132488e+01 2.290015778770005639e+01 1.037873144663110025e+01
4.399999999999999289e+01 -1.486905360984852820e+01 -1.768164598493855522e+01 -1.077220781402921901e+01 -8.874590597578297491e+00 -4.321510780959394893e+00 -2.862839812134612694e-01 -1.841684933226921839e+00 3.429651088276703064e+00 6.615694132928555682e+00 -2.062642350484204634e+00 5.191229153618599668e+01 0.000000000000000000e+00 2.366441605452082797e+01 1.698504177043883701e+01 1.982594119639570707e+01 2.264507666417184950e+01 0.000000000000000000e+00 1.951423779386950841e+01 2.344540350547703156e+01 9.768048609545926908e+00
4.499999999999999289e+01 -1.149064070177140628e+01 -1.484181511838600365e+01 -1.119225706044567659e+01 -1.017087688812366331e+01 -4.369997415435510568e+00 -2.308881516221006791e+00 -1.773523235369044659e+00 3.204626670105282127e+00 6.468978683905625360e+00 -2.326813941647323247e+00 1.711969089504486590e+02 7.521528715400633303e+01 3.733604400106887766e+01 7.147408975689274691e+00 2.457580278703611754e+01 1.108843236583866698e+01 2.315202921581319018e+00 1.995634313347708755e+01 2.375912855455300132e+01 9.027395354119462922e+00
4.600000000000000711e+01 -2.257791522742865453e+01 -1.804275018260749874e+01 -1.252731939573799913e+01 -1.158118713007554312e+01 -4.839306822634160454e+00 -4.832881652030419417e+00 -1.490251315082779859e+00 2.856261897342043277e+00 6.172787797976067026e+00 -2.601884820033799617e+00 3.602665289713936545e+02 1.802880933554021325e+01 3.934106483280035604e+01 0.000000000000000000e+00 2.586777193519152718e+01 0.000000000000000000e+00 7.304639686376376950e+00 2.014340179765472172e+01 2.382204589869472144e+01 8.181634946833403532e+00
4.700000000000002132e+01 -2.281170652722872205e+01 -2.111856158494617475e+01 -1.526702076281173603e+01 -1.229705537739009991e+01 -5.808451974985873179e+00 -7.099495903404948294e+00 -1.139529197881531841e+00 2.368135385464454679e+00 5.712282427291479614e+00 -2.875473338118283095e+00 7.309337813878233874e+02 0.000000000000000000e+00 1.779512824156449824e+01 0.000000000000000000e+00 2.314228185539710481e+01 0.000000000000000000e+00 1.260475156204003255e+01 2.000471348632715518e+01 2.358346900294633741e+01 7.278509635261574573e+00
4.800000000000000000e+01 -1.297766240926876158e+01 -1.674984641472243041e+01 -1.887966188757904717e+01 -1.192496637615964516e+01 -7.319645288683669371e+00 -7.142563927538992274e+00 -8.522678736429605273e-01 1.720830752640717609e+00 5.067497638688917228e+00 -3.132313183961770608e+00 2.756094296208151491e+02 8.699435098939723332e+01 0.000000000000000000e+00 0.000000000000000000e+00 1.449405738472401417e+01 0.000000000000000000e+00 1.717675052249605017e+01 1.942228877075973159e+01 2.294128525520607909e+01 6.394052344878478067e+00
4.900000000000000000e+01 -1.424740862446446243e+01 -1.923547803355250352e+01 -1.959782705938858527e+01 -1.119736054271175618e+01 -9.290065349662112837e+00 -5.248144161962350118e+00 -7.200207642199357716e-01 8.908085393009437247e-01 4.211155615340910430e+00 -3.355169024979933301e+00 2.434781164153002919e+02 6.707647194388370337e+01 0.000000000000000000e+00 1.725678238192442748e+01 0.000000000000000000e+00 0.000000000000000000e+00 2.068445326626764569e+01 1.819167632056948136e+01 2.170029402682193620e+01 5.632551477892492997e+00
4.999999999999999289e+01 -1.514069959585995484e+01 -2.643902857971043829e+01 -1.817448191976083294e+01 -1.086402810672721131e+01 -1.114442872915186733e+01 -3.336161997850221717e+00 -8.036533231020657198e-01 -1.503113412972323926e-01 3.105762483388831985e+00 -3.526700893160955808e+00 3.624264597018450900e+02 0.000000000000000000e+00 2.143632727414842876e+01 2.745268755104091341e+01 0.000000000000000000e+00 1.541098773987038228e+01 2.311966070538052875e+01 1.594631431480025441e+01 1.948134287860533576e+01 5.116072181668144481e+00
5.100000000000000711e+01 -1.646161374116830700e+01 -1.812274678553067275e+01 -1.806795565036689410e+01 -1.123336559227808884e+01 -1.157789206874913290e+01 -2.007057640758993511e+00 -1.149243046098332943e+00 -1.434148590047829019e+00 1.700669059939805772e+00 -3.632187681551292791e+00 6.553992306900446465e+02 9.731031909334360819e+01 3.172632402050030009e+01 2.953313968450504134e+01 0.000000000000000000e+00 2.646523004081127795e+01 2.452378580758475479e+01 1.200966873411216618e+01 1.551221193295037715e+01 4.961220020454605972e+00
5.200000000000000711e+01 -1.253296114285214635e+01 -1.824134317865631871e+01 -1.943250970672722033e+01 -1.239047435529595376e+01 -1.043119586467622995e+01 -1.290993850827504730e+00 -1.802153829660344764e+00 -2.984628219783300729e+00 -6.574019700285421708e-02 -3.662499128940091442e+00 2.418699077287597845e+02 9.332953114151406737e+01 1.214968006959024294e+01 2.291537170198491680e+01 0.000000000000000000e+00 3.197563851778425814e+01 2.482569823983889989e+01 5.134460505403337649e+00 8.132738070809583775e+00 5.248289734716868438e+00
5.300000000000000000e+01 -2.405609072485563615e+01 -2.485510835773251870e+01 -2.085345957854706000e+01 -1.423152194694704065e+01 -9.028981710980929165e+00 -1.151211923137343440e+00 -2.819362747054162011e+00 -4.773428858613302239e+00 -2.230627893506679893e+00 -3.616279530235384509e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.479215451128775172e+00 1.595452231225250728e+01 3.462628885414477509e+01 2.367843903622930668e+01 0.000000000000000000e+00 0.000000000000000000e+00 5.996184283737249210e+00
5.399999999999997868e+01 -1.535273643348756423e+01 -2.022633305035349593e+01 -2.077230632195126603e+01 -1.606907496968464599e+01 -8.097586378575677202e+00 -1.583329340082881842e+00 -4.282338700866435310e+00 -6.575996848809413819e+00 -4.606665205015475273e+00 -3.500405300844418033e+00 4.851622702493097563e+02 8.107525349877782617e+01 1.569044233716735448e+01 0.000000000000000000e+00 2.745471007312093192e+01 3.535477521868499906e+01 2.010533820724814547e+01 0.000000000000000000e+00 0.000000000000000000e+00 7.157059738905898527e+00
5.499999999999999289e+01 -2.511411340459282115e+01 -1.853559753240301333e+01 -2.073941256019219992e+01 -1.645878123200833798e+01 -7.798865027057162891e+00 -2.639641825986690726e+00 -6.308303305945843320e+00 -7.723150977093446556e+00 -6.153439220743726956e+00 -3.328506669934115259e+00 1.444655278633908608e+02 1.559335352077953303e+02 4.377294757019863169e+01 0.000000000000000000e+00 3.271321611514661498e+01 3.405306718198539784e+01 1.147500805045746475e+01 0.000000000000000000e+00 0.000000000000000000e+00 8.633968697357857991e+00
5.599999999999999289e+01 -1.620739682396322223e+01 -2.347550660699383940e+01 -2.263383740468211869e+01 -1.547230013728711739e+01 -8.159369537235237502e+00 -4.460122529546259429e+00 -9.014990882578937104e+00 -7.456772557212946850e+00 -5.429301219148719326e+00 -3.118225837008280266e+00 3.579131787936240130e+02 2.508058996650231336e+02 4.298014596384111741e+01 8.466437187443480283e+00 3.375456633583805655e+01 2.912690900526307658e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.031117959997764544e+01
5.700000000000000711e+01 -1.914334047190502019e+01 -2.889109708845138869e+01 -2.779305756955778506e+01 -1.456687764033970112e+01 -9.206651623067790169e+00 -7.342325000143600455e+00 -1.207257711281276080e+01 -6.094473221146619935e+00 -3.344059338919169289e+00 -2.888287782243007307e+00 3.132365379053351830e+02 3.203125000000000000e+02 0.000000000000000000e+00 2.805803539434169736e+01 3.051070257662967578e+01 1.412201782592315880e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.208211555659450553e+01
5.800000000000000000e+01 -2.612649205880934744e+01 -2.723284939941721916e+01 -2.833241334102772768e+01 -1.439906260107673930e+01 -1.098222837114709449e+01 -1.175614254131724223e+01 -1.302862497109134488e+01 -4.487196067044323833e+00 -1.284536252984614935e+00 -2.656223122885062349e+00 4.802045723003722060e+02 2.145680995800165931e+02 0.000000000000000000e+00 3.604996562180158293e+01 2.041783813092990840e+01 0.000000000000000000e+00 0.000000000000000000e+00 2.789598064357299734e+00 6.464265525163378712e+00 1.386569485783988753e+01
5.900000000000000000e+01 -2.451962531286678626e+01 -3.980650121949220477e+01 -2.241004990780034234e+01 -1.506674770572264066e+01 -1.341637559376636979e+01 -1.523562813555633966e+01 -1.070231805046323004e+01 -3.061878774632988964e+00 3.785846484448912030e-01 -2.437050645743032540e+00 3.879555243337652541e+02 3.203125000000000000e+02 6.322472770162218580e+01 3.547808730761214235e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.291718273482397095e+01 1.619004731612661629e+01 1.561054501411871875e+01
5.999999999999999289e+01 -2.155554306681587917e+01 -2.324748565486913421e+01 -1.954489640720760946e+01 -1.645976940939547362e+01 -1.570924964074704455e+01 -1.131074105111561146e+01 -8.084495912261695949e+00 -1.922916636346973185e+00 1.644230874518874952e+00 -2.242800066735392672e+00 1.702690247343988119e+02 1.879261746632394647e+02 9.264225032690998773e+01 2.710082816794707128e+01 0.000000000000000000e+00 0.000000000000000000e+00 9.041402137606430855e+00 1.926541601178548291e+01 2.172685536571884768e+01 1.729146259474201131e+01
6.099999999999999289e+01 -1.893540699260623583e+01 -2.222928638088179554e+01 -1.849784404912452729e+01 -1.816821788565236773e+01 -1.592749969823699097e+01 -7.576854943080688187e+00 -6.158476684913515520e+00 -1.070298703932661466e+00 2.567236518615072072e+00 -2.082579331257197630e+00 4.300920811982179544e+02 2.115192897685201388e+02 1.053915251500541643e+02 1.407824700262700013e+01 0.000000000000000000e+00 2.147498427840955415e+01 2.329632587224002549e+01 2.350115053465922443e+01 2.521582339507308035e+01 1.890288362614592899e+01
6.200000000000000711e+01 -3.676055513399550279e+01 -2.828482353048924480e+01 -1.840171137559698522e+01 -1.935344885561396211e+01 -1.445781435758848055e+01 -5.339249022750919949e+00 -4.891587301636074692e+00 -4.827323953123398015e-01 3.194738755982076128e+00 -1.962901566120211161e+00 2.069182030601065492e+02 3.203125000000000000e+02 1.118496864470760244e+02 1.322397069496759237e+01 1.113080333918491327e+01 3.579654647379518195e+01 3.069515241960843355e+01 2.658307754940762635e+01 2.766316926931935072e+01 2.045241425244104150e+01
6.300000000000000000e+01 -3.467434216714336515e+01 -2.026208729405708198e+01 -1.861236441582842360e+01 -1.959531310416414840e+01 -1.320234305674483721e+01 -4.151478309396589239e+00 -4.175283608113154799e+00 -1.407772495316457761e-01 3.558378047779568565e+00 -1.888071614519172048e+00 0.000000000000000000e+00 2.063116283847390662e+02 1.109379029771230591e+02 3.704575173197043370e+01 3.722820667999643263e+01 4.244558179635514250e+01 3.538975245249145729e+01 2.905869872760539607e+01 2.958382219103708621e+01 2.195568790705780771e+01


==> data/init_total.txt <==
-6.400000000000000000e+01 3.301010045258941261e+01 1.015624999999997272e+03
-6.300000000000000000e+01 2.271384845289149013e+01 1.397460050319728907e+03
-6.200000000000000000e+01 7.694600535178773626e+00 1.984756362367798602e+03
-6.100000000000000000e+01 2.045954510262611326e+00 2.039062500000000000e+03
-5.999999999999999289e+01 -2.929326771876521462e+00 2.011394674862014426e+03
-5.900000000000000000e+01 -8.265864520387111725e+00 2.022445148926665979e+03
-5.800000000000000000e+01 -6.857591090598540440e+00 1.851652287161198501e+03
-5.700000000000000000e+01 -6.769715404994461672e+00 1.821091124767255906e+03
-5.600000000000000000e+01 -9.193661751794465431e+00 1.932511591300919235e+03
-5.500000000000000000e+01 -6.646988446413303109e+00 1.910189257342829251e+03
-5.400000000000000000e+01 -3.093703308943273722e+00 1.892473389361111686e+03
-5.300000000000000000e+01 -2.533825555073483837e+00 1.942633079237557922e+03
-5.200000000000000711e+01 -8.741647551196319865e-01 1.904823673537724289e+03
-5.100000000000000000e+01 2.425324671730353820e+00 1.811643197350355877e+03
-5.000000000000000000e+01 4.561606707484089362e+00 1.789183380653016002e+03
-4.900000000000000000e+01 6.637391504572467404e+00 1.803792333208324180e+03
-4.800000000000000000e+01 9.626147887233930334e+00 1.793492317243845719e+03
-4.700000000000000000e+01 1.143970224933660873e+01 1.775156866315689513e+03
-4.600000000000000000e+01 1.209277938325646851e+01 1.769777572255145742e+03
-4.500000000000000000e+01 1.381021720674125319e+01 1.747650013536384222e+03
-4.400000000000000711e+01 1.575206688848645342e+01 1.739382800872523831e+03
-4.300000000000000000e+01 1.642435014392596671e+01 1.748041664604709240e+03
-4.200000000000000000e+01 1.706185406161005247e+01 1.695634418775732456e+03
-4.100000000000000711e+01 1.779893712272914996e+01 1.634707712935328118e+03
-4.000000000000000000e+01 1.699544203039958745e+01 1.669964636875617998e+03
-3.900000000000000000e+01 1.604803278078065532e+01 1.718937167417423780e+03
-3.800000000000000000e+01 1.702925283272295331e+01 1.665737016110345849e+03
-3.700000000000000000e+01 1.826861245013677504e+01 1.605492482692155590e+03
-3.600000000000000000e+01 1.797198760978080756e+01 1.620152045975972214e+03
-3.500000000000000000e+01 1.800828936089309806e+01 1.626876771801701352e+03
-3.400000000000000000e+01 1.965728081209847744e+01 1.578181597435699132e+03
-3.300000000000000000e+01 2.069893666694547107e+01 1.564254699034568603e+03
-3.200000000000000000e+01 2.038147051077336513e+01 1.563548691779039473e+03
-3.100000000000000000e+01 2.018682593959402638e+01 1.515044895153303742e+03
-2.999999999999999645e+01 2.012367599168524279e+01 1.505419010140448108e+03
-2.899999999999999645e+01 1.944980119428026200e+01 1.521204562160469322e+03
-2.800000000000000000e+01 1.840176604059059073e+01 1.481819628514185752e+03
-2.700000000000000000e+01 1.731572813052368787e+01 1.472890742132277637e+03
-2.600000000000000355e+01 1.800894224635322161e+01 1.472561641962674003e+03
-2.500000000000000000e+01 1.989289988792283381e+01 1.408084777838196487e+03
-2.400000000000000355e+01 1.978356189980294033e+01 1.392461251124352884e+03
-2.300000000000000355e+01 1.906682995850178486e+01 1.392564715859698708e+03
-2.199999999999999645e+01 1.889572976418386219e+01 1.372591509886325412e+03
-2.100000000000000000e+01 1.742899858778219269e+01 1.375941335480330281e+03
-2.000000000000000355e+01 1.623375986684266437e+01 1.328655883873433595e+03
-1.900000000000000000e+01 1.520739557462300695e+01 1.335120768842341249e+03
-1.800000000000000355e+01 1.429762110236892525e+01 1.330707964815462901e+03
-1.699999999999999645e+01 1.466710288495517922e+01 1.269138651603673679e+03
-1.600000000000000000e+01 1.548799972623753973e+01 1.285328724912478492e+03
-1.500000000000000355e+01 1.641974577327094309e+01 1.246998344523945207e+03
-1.399999999999999822e+01 1.598484394358608895e+01 1.250541640729439678e+03
-1.300000000000000178e+01 1.667181427912019842e+01 1.244209550563636412e+03
-1.199999999999999467e+01 1.678635452011222640e+01 1.212472991421005645e+03
-1.099999999999999822e+01 1.692508967973522260e+01 1.180961433305834134e+03
-1.000000000000000178e+01 1.722430756351088732e+01 1.165937333094593669e+03
-8.999999999999996447e+00 1.612066051921680909e+01 1.152215599961156840e+03
-8.000000000000000000e+00 1.610216027613907386e+01 1.142257823455620837e+03
-7.000000000000003553e+00 1.544194177785395361e+01 1.139531969370897059e+03
-5.999999999999997335e+00 1.521000023925695110e+01 1.093970327138124503e+03
-5.000000000000009770e+00 1.475714020827375350e+01 1.107595806806677956e+03
-4.000000000000004441e+00 1.423760682007666745e+01 1.060448964257480611e+03
-2.999999999999998668e+00 1.448936826651781118e+01 1.082936649456624991e+03
-2.000000000000002220e+00 1.522204404778731401e+01 1.045753028072397683e+03
-9.999999999999965583e-01 1.624229824833543034e+01 1.043170828636754550e+03
0.000000000000000000e+00 1.667821914033932629e+01 1.015625000000000000e+03
9.999999999999965583e-01 1.624229824833543390e+01 9.880791713632445408e+02
2.000000000000002220e+00 1.522204404778730158e+01 9.854969719276020896e+02
2.999999999999998668e+00 1.448936826651783960e+01 9.483133505433760320e+02
4.000000000000004441e+00 1.423760682007670653e+01 9.708010357425192751e+02
5.000000000000000888e+00 1.475714020827366291e+01 9.236541931933210208e+02
6.000000000000007105e+00 1.521000023925689959e+01 9.372796728618776569e+02
6.999999999999994671e+00 1.544194177785398026e+01 8.917180306291037368e+02
8.000000000000000000e+00 1.610216027613903833e+01 8.889921765443797312e+02
8.999999999999996447e+00 1.612066051921680909e+01 8.790344000388398626e+02
1.000000000000000178e+01 1.722430756351097969e+01 8.653126669054039439e+02
1.099999999999999822e+01 1.692508967973519063e+01 8.502885666941655245e+02
1.199999999999999467e+01 1.678635452011223705e+01 8.187770085789935592e+02
1.300000000000000178e+01 1.667181427912015579e+01 7.870404494363641561e+02
1.399999999999999822e+01 1.598484394358606231e+01 7.807083592705632782e+02
1.500000000000000355e+01 1.641974577327088269e+01 7.842516554760546796e+02
1.599999999999999112e+01 1.548799972623754861e+01 7.459212750875237816e+02
1.700000000000000711e+01 1.466710288495519521e+01 7.621113483963288218e+02
1.799999999999999289e+01 1.429762110236893236e+01 7.005420351845374398e+02
1.900000000000000711e+01 1.520739557462296432e+01 6.961292311576598877e+02
2.000000000000000355e+01 1.623375986684272121e+01 7.025941161265665187e+02
2.100000000000000000e+01 1.742899858778213229e+01 6.553086645196686959e+02
2.199999999999999645e+01 1.889572976418387285e+01 6.586584901136745884e+02
2.299999999999999289e+01 1.906682995850175644e+01 6.386852841402970853e+02
2.399999999999998934e+01 1.978356189980299007e+01 6.387887488756421135e+02
2.500000000000000711e+01 1.989289988792287289e+01 6.231652221618030580e+02
2.600000000000000355e+01 1.800894224635330687e+01 5.586883580373254290e+02
2.700000000000000000e+01 1.731572813052378024e+01 5.583592578677233860e+02
2.799999999999999645e+01 1.840176604059060139e+01 5.494303714858156127e+02
2.899999999999999289e+01 1.944980119428036147e+01 5.100454378395317576e+02
3.000000000000000711e+01 2.012367599168521792e+01 5.258309898595512095e+02
3.100000000000000355e+01 2.018682593959403704e+01 5.162051048466992142e+02
3.200000000000000000e+01 2.038147051077338290e+01 4.677013082209717254e+02
3.300000000000000000e+01 2.069893666694546397e+01 4.669953009654348648e+02
3.399999999999999289e+01 1.965728081209844902e+01 4.530684025643001860e+02
3.500000000000000711e+01 1.800828936089310162e+01 4.043732281983022858e+02
3.600000000000000711e+01 1.797198760978089638e+01 4.110979540240268193e+02
3.700000000000000000e+01 1.826861245013671464e+01 4.257575173078466264e+02
3.800000000000000000e+01 1.702925283272297818e+01 3.655129838896497176e+02
3.899999999999999289e+01 1.604803278078066597e+01 3.123128325825727529e+02
4.000000000000000711e+01 1.699544203039958745e+01 3.612853631243846166e+02
4.100000000000000711e+01 1.779893712272920681e+01 3.965422870646678462e+02
4.200000000000000000e+01 1.706185406161003115e+01 3.356155812242686807e+02
4.299999999999997868e+01 1.642435014392600934e+01 2.832083353952892821e+02
4.399999999999999289e+01 1.575206688848652803e+01 2.918671991274758852e+02
4.499999999999999289e+01 1.381021720674126385e+01 2.835999864636185066e+02
4.600000000000000711e+01 1.209277938325636192e+01 2.614724277448479484e+02
4.700000000000002132e+01 1.143970224933656610e+01 2.560931336843146369e+02
4.800000000000000000e+01 9.626147887233805989e+00 2.377576827561539972e+02
4.900000000000000000e+01 6.637391504572407896e+00 2.274576667916746544e+02
4.999999999999999289e+01 4.561606707484188838e+00 2.420666193469816960e+02
5.100000000000000711e+01 2.425324671730427983e+00 2.196068026496424181e+02
5.200000000000000711e+01 -8.741647551196545241e-01 1.264263264622832423e+02
5.300000000000000000e+01 -2.533825555073399460e+00 8.861692076244061411e+01
5.399999999999997868e+01 -3.093703308943254182e+00 1.387766106388916398e+02
5.499999999999999289e+01 -6.646988446413186757e+00 1.210607426571713461e+02
5.599999999999999289e+01 -9.193661751794582671e+00 9.873840869907530760e+01
5.700000000000000711e+01 -6.769715404994560259e+00 2.101588752327432417e+02
5.800000000000000000e+01 -6.857591090598528005e+00 1.795977128387988557e+02
5.900000000000000000e+01 -8.265864520387092185e+00 8.804851073332462974e+00
5.999999999999999289e+01 -2.929326771876616942e+00 1.985532513797822673e+01
6.099999999999999289e+01 2.045954510262574910e+00 0.000000000000000000e+00
6.200000000000000711e+01 7.694600535178752310e+00 4.649363763221315793e+01
6.300000000000000000e+01 2.271384845289151855e+01 6.337899496802750718e+02


==> data/sim_per_span.txt <==
-6.400000000000000000e+01 -1.310461556168577957e+01 -1.818876121757685027e+01 -1.905519292805884746e+01 -1.911352076995817839e+01 -1.278321819980094176e+01 -3.806554968739586098e+00 -3.810749554664665251e+00 6.262404782802595549e-02 3.843103992741470076e+00 -1.488249906270439071e+00 4.609642512303339572e+02 1.562784697528356048e+02 1.016030655549442798e+02 7.022936866336409878e+01 5.471496847888777637e+01 4.687108241832516597e+01 3.906802851395173803e+01 3.124766272296886171e+01 3.124733188797866035e+01 2.343292310103599263e+01
-6.300000000000000000e+01 -1.817669196928826025e+01 -2.094911021887248381e+01 -1.897970504944444770e+01 -1.936336632992369999e+01 -1.322153132057183278e+01 -4.182774747316723385e+00 -4.040491912772759875e+00 -5.241697801117808919e-02 3.722218472313385096e+00 -1.516722493229184288e+00 5.682169241057183626e+02 7.016175241656550554e+01 9.921351642816557614e+01 1.032814562886135548e+02 7.278804741281476254e+01 5.156205645617867361e+01 4.269549510159743022e+01 3.338802309889413777e+01 3.290856290791803929e+01 2.480776687323367824e+01
-6.200000000000000000e+01 -1.994054229866391736e+01 -2.472401233955433852e+01 -1.892863737147424885e+01 -1.963169799457334364e+01 -1.443568141831946328e+01 -5.373332012945728486e+00 -4.749522219745304419e+00 -4.021550388525187980e-01 3.354675280088639244e+00 -1.601069327647388629e+00 3.830251171488934574e+02 0.000000000000000000e+00 1.007662412464684110e+02 1.332684681170317731e+02 9.932226058281260350e+01 5.852641487653922070e+01 4.727217221916068723e+01 3.578788334847804720e+01 3.479244955540334416e+01 2.621023798327541243e+01
-6.100000000000000000e+01 -1.438626474082169793e+01 -2.132433423915460935e+01 -1.933090886579354617e+01 -1.886627831687238555e+01 -1.574918742089341528e+01 -7.598585676134121059e+00 -6.002117262752694415e+00 -9.996339042883838344e-01 2.722595011459657321e+00 -1.739308260294088138e+00 4.163061319350391614e+02 1.017046115777731643e+02 1.078139637543353473e+02 1.377270323050690592e+02 1.171875000000000000e+02 7.347775075714127979e+01 5.444408797313867154e+01 3.878867753672442120e+01 3.720066945795338142e+01 2.766686701156750772e+01
-5.999999999999999289e+01 -2.127541593658784791e+01 -2.435281839270071558e+01 -2.077342786433469968e+01 -1.716595027725573885e+01 -1.536234891596525820e+01 -1.125072344424119208e+01 -7.906024966129438170e+00 -1.866044434095545101e+00 1.793964830314973558e+00 -1.927859691661269803e+00 9.296875000000000000e+02 1.118395427965302389e+02 1.236290023020040252e+02 1.213470395215178002e+02 1.171875000000000000e+02 1.015625000000000000e+02 6.816144700511209464e+01 4.293676670600216738e+01 4.064481366976966115e+01 2.920155649723772129e+01
-5.900000000000000000e+01 -2.877054977862071183e+01 -3.669971697678134603e+01 -2.402382150575457587e+01 -1.560600391054777880e+01 -1.310242046573913655e+01 -1.485036959188082406e+01 -1.050766840282933856e+01 -3.026103974264508167e+00 5.208627858853011050e-01 -2.161140511533982345e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.692703149109511003e+02 1.092560777922914639e+02 1.095561461130270118e+02 1.015625000000000000e+02 8.593750000000000000e+01 4.920522882190544323e+01 4.612788811539935097e+01 3.083272604317090781e+01
-5.800000000000000000e+01 -3.878703053708401427e+01 -2.515876987440007184e+01 -2.843818798146036642e+01 -1.476259790441315722e+01 -1.074886685098006112e+01 -1.151876436320089248e+01 -1.292498860679840256e+01 -4.486407856744595080e+00 -1.153376888440585724e+00 -2.431017322253131496e+00 0.000000000000000000e+00 1.288038021652047007e+02 2.109375000000000000e+02 1.067835946488148693e+02 8.798707454624047841e+01 1.015625000000000000e+02 8.593750000000000000e+01 5.933797285252063602e+01 5.579549303564351703e+01 3.256850332182379049e+01
-5.700000000000000000e+01 -1.494519302245832293e+01 -3.272930457059533182e+01 -2.533259250380273642e+01 -1.476617576533722698e+01 -9.026746574881514107e+00 -7.260200252127812170e+00 -1.217179864948518997e+01 -6.152687628592453883e+00 -3.232050072897690640e+00 -2.726189030009964487e+00 7.149468025100542263e+02 0.000000000000000000e+00 2.089270812903067451e+02 1.137508153651889700e+02 7.833014442479972672e+01 8.018854523044926452e+01 8.593750000000000000e+01 7.031250000000000000e+01 7.031250000000000000e+01 3.439940567169023211e+01
-5.600000000000000000e+01 -1.272284760107672597e+01 -2.319034791111171856e+01 -2.158024340384880091e+01 -1.549748110210117424e+01 -8.009270871117234236e+00 -4.435854599497414341e+00 -9.147505041805839454e+00 -7.596333189011959419e+00 -5.350999365890832138e+00 -3.031665046002678388e+00 5.982702054072484543e+02 1.286284677247752199e+02 1.579489635907590639e+02 1.320879867061176753e+02 7.512699513799370266e+01 6.502895069843050635e+01 8.593750000000000000e+01 7.031250000000000000e+01 7.031250000000000000e+01 3.628873435155863802e+01
-5.500000000000000000e+01 -1.821009023890848866e+01 -1.749382665769569556e+01 -2.013208816355316344e+01 -1.630574567905796712e+01 -7.664228794208849393e+00 -2.643706281846939454e+00 -6.417168965539746139e+00 -7.907551631879962351e+00 -6.107199959367432207e+00 -3.328649994207789398e+00 4.080065562269300017e+02 1.710850450433379706e+02 1.596418520578834830e+02 1.484375000000000000e+02 7.602949430229047323e+01 5.993820213127045093e+01 6.734942468045989017e+01 7.031250000000000000e+01 7.031250000000000000e+01 3.816284119437498390e+01
-5.400000000000000000e+01 -1.144804801670034955e+01 -1.910209617905021062e+01 -2.013895800313033746e+01 -1.585370954723446957e+01 -7.972176231353261144e+00 -1.605026974620119784e+00 -4.369224749663730201e+00 -6.722381901335618970e+00 -4.556181254927571089e+00 -3.595289824744085649e+00 4.952820448438796461e+02 2.307279145694484157e+02 1.816870028282426972e+02 1.484375000000000000e+02 8.099099416585882238e+01 5.852970377617755560e+01 5.833045789361570144e+01 7.031250000000000000e+01 7.031250000000000000e+01 3.990665289107204217e+01
-5.300000000000000000e+01 -1.371138084595651385e+01 -2.440714980975128512e+01 -2.024181605926757754e+01 -1.406195459883437593e+01 -8.919304376925316191e+00 -1.186262399923287081e+00 -2.890759178647638983e+00 -4.860513740011279893e+00 -2.167612908532604798e+00 -3.808733007134985193e+00 7.048724273477283759e+02 3.203125000000000000e+02 2.001761994933581263e+02 1.354755805611177948e+02 9.201946636391176071e+01 5.918591081624374084e+01 5.458573002510434691e+01 6.919773461678667559e+01 6.857583871490257366e+01 4.137274692637764417e+01
-5.200000000000000711e+01 -1.363256649126589082e+01 -1.776779634207250069e+01 -1.941339436579569266e+01 -1.224066721332410523e+01 -1.037576963161026100e+01 -1.338215529991668262e+00 -1.862959918406024151e+00 -3.030177831554163426e+00 1.346301304722811489e-03 -3.948598306511349243e+00 7.696430270745601092e+02 2.211086441908084623e+02 1.876936956903347777e+02 1.174729680790185427e+02 1.130788783631755194e+02 6.178330287790495134e+01 5.334742822996201284e+01 5.703893299714213327e+01 5.411737844617539395e+01 4.241048945275992565e+01
-5.100000000000000000e+01 -1.515117854416699394e+01 -1.757401493322977259e+01 -1.870651506787481466e+01 -1.106441646957727620e+01 -1.166704259485800144e+01 -2.067742819689684097e+00 -1.202903823575230957e+00 -1.455744564413110176e+00 1.765056837040356985e+00 -4.001144392230841618e+00 8.753539400785577129e+01 2.115296977637317468e+02 1.747117158113245523e+02 1.104237723581331068e+02 1.171875000000000000e+02 6.725667178558202863e+01 5.359023033816857406e+01 5.007480552700468479e+01 4.670394343657635972e+01 4.291096013846897250e+01
-5.000000000000000000e+01 -1.681474515952278281e+01 -2.658979949252083586e+01 -1.937275266785630023e+01 -1.066041626079392302e+01 -1.138363594258495226e+01 -3.415012625909474853e+00 -8.528075480218730853e-01 -1.594427953705627177e-01 3.163079665506578930e+00 -3.962607211871340684e+00 9.296875000000000000e+02 3.203125000000000000e+02 1.911900455890542219e+02 1.116500380806394901e+02 1.171875000000000000e+02 7.831936942885022290e+01 5.494784196974951129e+01 4.612133106722560427e+01 4.271607575039116966e+01 4.284773849713647564e+01
-4.900000000000000000e+01 -1.569566497472486333e+01 -1.858373382767761939e+01 -2.109042693238176369e+01 -1.097833972404306380e+01 -9.530012811273993023e+00 -5.355348879465871015e+00 -7.670757287680091130e-01 8.867327149663091213e-01 4.258224166636307650e+00 -3.840117927145489940e+00 9.296875000000000000e+02 2.375353918875260888e+02 2.109375000000000000e+02 1.207023779883639065e+02 1.148880088727381548e+02 1.011553212495994245e+02 5.734134153860775740e+01 4.387611577845013500e+01 4.047955251254177966e+01 4.228882943494873814e+01
-4.800000000000000000e+01 -1.290862971848990526e+01 -1.575649583152519639e+01 -1.930508588650360480e+01 -1.178190477850505502e+01 -7.496710509787413379e+00 -7.285696289238821066e+00 -8.999486497238163851e-01 1.716586360291301183e+00 5.101609757658824407e+00 -3.649716415996502317e+00 4.500561780266441474e+02 2.157968695180397845e+02 2.109375000000000000e+02 1.381472186578737933e+02 9.545435757277027733e+01 1.015625000000000000e+02 6.081171354075985391e+01 4.264756035656079547e+01 3.921920026529254244e+01 4.137169378380548324e+01
-4.700000000000000000e+01 -1.666053769391156436e+01 -1.999478975260170799e+01 -1.517822368414412892e+01 -1.239501719551725856e+01 -5.925128872996857865e+00 -7.237176464372354623e+00 -1.191445206423972447e+00 2.359561283512070062e+00 5.730813857918832355e+00 -3.412473361778427083e+00 5.843436298856704525e+02 3.203125000000000000e+02 1.759161226156426210e+02 1.484375000000000000e+02 8.615791634132048671e+01 1.015625000000000000e+02 6.535961743542701186e+01 4.206634719885782658e+01 3.855568008235461264e+01 4.025794652558092679e+01
-4.600000000000000000e+01 -1.467718976225014416e+01 -1.865110863294930610e+01 -1.242061158728245474e+01 -1.191438738592807312e+01 -4.907638222602463074e+00 -4.932581962830111522e+00 -1.551283595374767454e+00 2.839627313828950061e+00 6.172964278366212199e+00 -3.150425406514070215e+00 7.395653439681874488e+02 3.181608326889840441e+02 1.585295930261664523e+02 1.484375000000000000e+02 8.306029813640249415e+01 1.015625000000000000e+02 7.067090242373440390e+01 4.192921767194392402e+01 3.829442870475054406e+01 3.909300878719096062e+01
-4.500000000000000000e+01 -7.531230348550299603e+00 -1.486871635179900863e+01 -1.112160657255492069e+01 -1.050754996492593563e+01 -4.401789922557220791e+00 -2.389399453487280667e+00 -1.849320829213879858e+00 3.176265650735129675e+00 6.447703753130542559e+00 -2.883589200453216428e+00 5.942596267020927598e+02 2.353510501448252228e+02 1.614449205862572683e+02 1.372684465062733352e+02 8.404655808427442309e+01 8.247028803402302799e+01 7.573528770834808199e+01 4.212091574709211272e+01 3.833443466276828815e+01 3.798499251839219681e+01
-4.400000000000000711e+01 -1.658733517625972453e+01 -1.745278961188985534e+01 -1.078574420916221577e+01 -9.070832164437748091e+00 -4.331755501931020547e+00 -3.616714142234463969e-01 -1.936388667569988176e+00 3.385751083299555653e+00 6.569394650575702599e+00 -2.628419647548503324e+00 9.296875000000000000e+02 3.203125000000000000e+02 1.752087952939411366e+02 1.250544638590075976e+02 8.849820999093273599e+01 7.096625424392080106e+01 7.881646282724760511e+01 4.257439614051595100e+01 3.862668479412073452e+01 3.700192831177441377e+01
-4.300000000000000000e+01 -1.725043955566973963e+01 -1.584092903362877003e+01 -1.062550828306639872e+01 -8.054847274939628932e+00 -4.573888165472740575e+00 1.120892936945985463e+00 -1.712405857242607521e+00 3.482320112202105022e+00 6.548718454814299150e+00 -2.397430237172443412e+00 9.215804284867393790e+02 3.203125000000000000e+02 1.878787727432233510e+02 1.214688616228005884e+02 9.627162359735670805e+01 6.568086482220394373e+01 7.851508202562735050e+01 4.324929815896737040e+01 3.915447498750612709e+01 3.617924071425836274e+01
-4.200000000000000000e+01 -1.656567263573055726e+01 -1.136775246716974053e+01 -9.960693672637994212e+00 -7.481991522367269276e+00 -4.895640005030589492e+00 2.138766485761304903e+00 -1.192839408281074709e+00 3.479173664790680132e+00 6.393911387517757561e+00 -2.199491837050607579e+00 9.296875000000000000e+02 2.336992875795768612e+02 1.844099870350845833e+02 1.246441572654775172e+02 1.060215742690082266e+02 6.345550164830896023e+01 7.515913703228349618e+01 4.411911282085676334e+01 3.992400156836112046e+01 3.553000748898101335e+01
-4.100000000000000711e+01 -9.506107456361725383e+00 -1.231685146753974891e+01 -9.128983213189995283e+00 -7.137810230022735070e+00 -4.927426471119689566e+00 2.764452229044222165e+00 -4.921086668161303024e-01 3.389336827596197921e+00 6.111857297095871999e+00 -2.040404721620819206e+00 8.407324498734328699e+02 2.927089678479684949e+02 1.746117249095250941e+02 1.316131480091124502e+02 1.129040440641590948e+02 6.299779730470636707e+01 7.044717886101857118e+01 4.516235234796934606e+01 4.095994808042585333e+01 3.505392426989710231e+01
-4.000000000000000000e+01 -1.074760326985444259e+01 -1.291666142305281895e+01 -8.903760095555270482e+00 -6.648813823260026012e+00 -4.357723303440323548e+00 3.052605673241278517e+00 2.546097624050048247e-01 3.226385977876716993e+00 5.709250895898029476e+00 -1.923495540532364600e+00 8.539413952860896870e+02 3.203125000000000000e+02 1.770138859451786004e+02 1.367883144145318965e+02 1.111988996859912504e+02 6.379559403585001576e+01 6.592649152951871372e+01 4.635539682544829532e+01 4.230308419392279262e+01 3.474368018493493082e+01
-3.900000000000000000e+01 -7.806497784553299013e+00 -7.285756325354554086e+00 -9.458417652541614373e+00 -5.702753061456147243e+00 -3.251894010109477318e+00 3.046911130510372878e+00 9.459588671102069357e-01 3.005010091320156285e+00 5.194068444489818859e+00 -1.850121653858902926e+00 6.848819058694604109e+02 2.324252018885407836e+02 2.024141451408087562e+02 1.344368270915469452e+02 1.025534123720471058e+02 6.568705060284062824e+01 6.232764672923509863e+01 4.766607173797169850e+01 4.400717441956210507e+01 3.458887022974842296e+01
-3.800000000000000000e+01 -6.966590734741401114e+00 -5.789351185634422414e+00 -9.404767888549095289e+00 -4.347625024451032161e+00 -1.950665318581666252e+00 2.789773458066441059e+00 1.523323323254559103e+00 2.741315656796755817e+00 4.577627789882897424e+00 -1.820045815222328667e+00 7.290307500505431335e+02 2.197338732251417923e+02 2.109375000000000000e+02 1.260247895529553261e+02 9.317396590671749834e+01 6.867053821953184922e+01 5.979366954623230868e+01 4.904814775655562897e+01 4.613117378967835691e+01 3.457802023102504307e+01
-3.700000000000000000e+01 -4.070004154808508190e+00 -9.566863546510596450e+00 -6.852158740247631386e+00 -2.887507036286733442e+00 -7.370697542545332492e-01 2.334273895406949961e+00 1.959481606790012487e+00 2.452732522976445395e+00 3.877527958591508561e+00 -1.831685092712153073e+00 8.184514042158037910e+02 3.203125000000000000e+02 1.969646642757523409e+02 1.172559116520162377e+02 8.621787040933286050e+01 7.275716513075656167e+01 5.822979415456602226e+01 5.043812747212151493e+01 4.871969057668626135e+01 3.469929296889146286e+01
-3.600000000000000000e+01 -4.450991058371088549e+00 -8.087307035805183730e+00 -3.553981663676015312e+00 -1.570328138157780717e+00 2.565857411512366681e-01 1.758712621846547641e+00 2.246379553578142563e+00 2.157367900433339258e+00 3.121557883551955292e+00 -1.882255764659034547e+00 9.296875000000000000e+02 3.203125000000000000e+02 1.620564816410632716e+02 1.110145943867349558e+02 8.192261902591393152e+01 7.774498749309341861e+01 5.749451630622020559e+01 5.175666499080608673e+01 5.176101423835910964e+01 3.494029906804044572e+01
-3.500000000000000000e+01 4.640154402462179362e-01 -9.072277731365613329e-01 -9.784205436199453487e-01 -4.983424638020328978e-01 9.940703128952519396e-01 1.178321728696739346e+00 2.387388806468053293e+00 1.872740257270973263e+00 2.351868028682089662e+00 -1.967843386666336958e+00 7.349850130098241152e+02 2.173637250792085354e+02 1.461033211074623068e+02 1.074153906626196004e+02 7.971418188672416250e+01 8.287474427377611619e+01 5.746628456982401900e+01 5.291692179461695389e+01 5.511382158406109966e+01 3.528729977550712249e+01
-3.400000000000000000e+01 2.283344850706167772e+00 2.225868922696470964e+00 7.411720011157105770e-01 3.222092727625828212e-01 1.484122634580285149e+00 7.356310733758785192e-01 2.393644331127448233e+00 1.614037042758309504e+00 1.626814693858766425e+00 -2.083431826681999777e+00 7.563776114888738675e+02 2.083279736171375021e+02 1.402054547037938335e+02 1.057140041822771934e+02 7.904216784053673450e+01 8.665019313819361457e+01 5.805160641324678039e+01 5.384004444685854196e+01 5.841849179537189229e+01 3.572401394736576208e+01
-3.300000000000000000e+01 5.529779637797958003e+00 3.203651304647290310e+00 1.761556342094028782e+00 9.303269858475692322e-01 1.756611645842521163e+00 5.479109478999555360e-01 2.283079681265831606e+00 1.392327430504520347e+00 1.015379825889035414e+00 -2.222930275276321588e+00 6.825655931792522324e+02 2.186090116267438646e+02 1.391377035778074003e+02 1.050927918666463370e+02 7.949825436515629917e+01 8.752019813378656465e+01 5.916817065880131565e+01 5.447378605054597500e+01 6.107470535262911682e+01 3.623024334195198293e+01
-3.200000000000000000e+01 5.597292838523120651e+00 3.293313807227308487e+00 2.273615714381940656e+00 1.380259225782951571e+00 1.854355388905712498e+00 6.365853262063704276e-01 2.080955833094149998e+00 1.213351701086366363e+00 5.796633156790310659e-01 -2.379243331221599700e+00 6.816190676068868015e+02 2.307024964379608321e+02 1.402742947339711748e+02 1.048325778437356348e+02 8.074501356895459026e+01 8.526920916181491350e+01 6.071446625271175890e+01 5.480652584026949370e+01 6.241998454507791649e+01 3.678060584263462118e+01
-3.100000000000000000e+01 5.395333666415746521e+00 3.478856890467183494e+00 2.469586407429924080e+00 1.722277030971648193e+00 1.830635645904332476e+00 9.167567421104055869e-01 1.820687799664713280e+00 1.077406448162767427e+00 3.502114984114685359e-01 -2.544433493780646760e+00 6.687439998408742667e+02 2.284302833162347497e+02 1.416549592313966173e+02 1.043863039294957673e+02 8.242033856074769460e+01 8.125961888325117854e+01 6.253129092506378583e+01 5.486934449980375916e+01 6.210588384373708948e+01 3.734379102593690192e+01
-2.999999999999999645e+01 5.051257626864464889e+00 3.822148682612519721e+00 2.517254871407969219e+00 1.989446723434959541e+00 1.746034136651857693e+00 1.261600386193569623e+00 1.543375948369358763e+00 9.804287077475482004e-01 3.115867391954653676e-01 -2.710022070113513148e+00 6.670111654048936316e+02 2.163806170084139353e+02 1.416209934219117486e+02 1.034713713544181815e+02 8.407673432926758039e+01 7.713232097722523406e+01 6.436831715973252699e+01 5.472447597285421494e+01 6.035280417832652233e+01 3.788286360431053623e+01
-2.899999999999999645e+01 4.937106960665314404e+00 3.878528930623172943e+00 2.517547512230493556e+00 2.192544768489008256e+00 1.660359882726031078e+00 1.566783660251079180e+00 1.294063869403579314e+00 9.158893827407461607e-01 4.114875180594661508e-01 -2.867456202947443522e+00 6.651016449798925123e+02 2.089268421960239550e+02 1.394664199278480226e+02 1.021074421502283656e+02 8.521299517639324961e+01 7.384365230653862966e+01 6.588609781508182550e+01 5.444546811534117836e+01 5.779003549080683655e+01 3.835712640596239709e+01
-2.800000000000000000e+01 5.141964170451364780e+00 3.595908338855037023e+00 2.488710326809760787e+00 2.325042613272308767e+00 1.619278513474826653e+00 1.772087762451062254e+00 1.113537433559631973e+00 8.768420864176041940e-01 5.849991947275622328e-01 -3.008731059603739766e+00 6.579366892928754851e+02 2.082950491188974524e+02 1.358393883434075349e+02 1.005313933103570889e+02 8.542812549998888016e+01 7.168075263831833865e+01 6.672951814686174998e+01 5.409745339630753591e+01 5.506987177995423366e+01 3.872578531881507757e+01
-2.700000000000000000e+01 5.393410720531638169e+00 3.306079833415979774e+00 2.406014598632087775e+00 2.374833611074941508e+00 1.641663076747246430e+00 1.855940922464922815e+00 1.027528694508259344e+00 8.575435322229103541e-01 7.752995535510565084e-01 -3.127100236534170463e+00 6.509571693127372782e+02 2.088196259348861190e+02 1.320450424676525358e+02 9.903540492839310616e+01 8.461117209591564858e+01 7.058332362743769295e+01 6.666619185956641047e+01 5.372380728413724427e+01 5.262456826189183090e+01 3.895307897313338685e+01
-2.600000000000000355e+01 5.475410064213686034e+00 3.283377901197774396e+00 2.259439457554362374e+00 2.336303732667127875e+00 1.716783499904378507e+00 1.824677537684361361e+00 1.038930648639429410e+00 8.543320159056901897e-01 9.424260272623907753e-01 -3.217751011296863251e+00 6.468966926116364675e+02 2.059408584475594921e+02 1.290882710898588925e+02 9.782736854734551457e+01 8.299123091742573877e+01 7.035019609038008070e+01 6.570263797506250114e+01 5.334120166837973187e+01 5.064781034125734038e+01 3.901379346804061754e+01
-2.500000000000000000e+01 5.465551505105833208e+00 3.451465689486264310e+00 2.081632842475353407e+00 2.218164567688761579e+00 1.814088452989058853e+00 1.704420429792873559e+00 1.128412544446746768e+00 8.657269397835718472e-01 1.063161306543715989e+00 -3.278292449522182572e+00 6.421218580032821137e+02 2.020208909942182913e+02 1.273010555034309448e+02 9.695996625531806501e+01 8.098881662801312586e+01 7.070472545347182347e+01 6.407656324931507186e+01 5.294191907877447534e+01 4.917566360119411684e+01 3.889756042425380400e+01
-2.400000000000000355e+01 5.524481174717463361e+00 3.598863299866030374e+00 1.937193331649848860e+00 2.045529199271163279e+00 1.898626215882280643e+00 1.535011871434510677e+00 1.263123583323077836e+00 8.918950710340356469e-01 1.127517706304688616e+00 -3.308928244544995678e+00 6.341383204653326402e+02 2.001711553167566819e+02 1.264247858004982845e+02 9.631870418790319377e+01 7.900692036445059330e+01 7.129612471127589401e+01 6.213122952360555473e+01 5.250114539328432528e+01 4.816473274976033281e+01 3.861045710519636742e+01
-2.300000000000000355e+01 5.644056945551842119e+00 3.652959086919501885e+00 1.887240415906008995e+00 1.856056788415821890e+00 1.943308600777810202e+00 1.362990497463345996e+00 1.407811858999271415e+00 9.337217274289177915e-01 1.135046571151205663e+00 -3.312263512060902304e+00 6.249640409695271046e+02 1.991298496702625869e+02 1.259084088595131590e+02 9.565963691055964091e+01 7.730911742822398480e+01 7.171168683238002473e+01 6.017742261646773727e+01 5.198689984474098225e+01 4.753845993342731191e+01 3.817329182294999868e+01
-2.199999999999999645e+01 5.729543723867902116e+00 3.650978484574184613e+00 1.951748198097370768e+00 1.690615785140536786e+00 1.934652951781868246e+00 1.231567192943951561e+00 1.532986390512368624e+00 9.917622173142943698e-01 1.091994093149893041e+00 -3.292795266025605461e+00 6.177354439701331330e+02 1.961062360837771905e+02 1.253303334449765885e+02 9.470675384343245184e+01 7.600247173659552402e+01 7.155369497446380933e+01 5.842313549120179061e+01 5.137032181657222196e+01 4.720744257913516861e+01 3.761716018054332977e+01
-2.100000000000000000e+01 5.757610596385460688e+00 3.597379518858245362e+00 2.095955480189361619e+00 1.581010624568427669e+00 1.873362613417119515e+00 1.169113731079430618e+00 1.618568078301252600e+00 1.065343676434647113e+00 1.009256971204430586e+00 -3.256214794776982835e+00 6.135533010877362585e+02 1.909783380267690518e+02 1.246671743936809662e+02 9.329574162991646347e+01 7.506957179235469368e+01 7.057560328332537836e+01 5.697061090189120591e+01 5.063404297267777565e+01 4.707566976106091516e+01 3.697773660761180281e+01
-2.000000000000000355e+01 5.804640912757783155e+00 3.461012296934993682e+00 2.251126140284854138e+00 1.540277717240247313e+00 1.772048849039734586e+00 1.181549937695029806e+00 1.654260257369220000e+00 1.152030023135802939e+00 9.007678291698323347e-01 -3.208675726502814740e+00 6.093726006871486334e+02 1.861622007101432814e+02 1.241666873077551259e+02 9.148539055434851264e+01 7.440641210690112928e+01 6.878763818507448491e+01 5.584330693895150688e+01 4.977675878719467306e+01 4.704188707435072558e+01 3.628990477589182717e+01
-1.900000000000000000e+01 5.899935643719490308e+00 3.278987725546358423e+00 2.351872878875780337e+00 1.560887352533172123e+00 1.651417746823344856e+00 1.253493950902202281e+00 1.638377643059563127e+00 1.247551115387180776e+00 7.819472924164189154e-01 -3.156154514447868209e+00 6.031203367801992954e+02 1.834862503419767279e+02 1.240131605606159866e+02 8.954499854593387909e+01 7.385600451653139942e+01 6.643565759625354872e+01 5.501401877703330001e+01 4.881319735851764108e+01 4.700211195605589154e+01 3.558382073192026951e+01
-1.800000000000000355e+01 5.974446096933878181e+00 3.172525425365138929e+00 2.364837734872981656e+00 1.621199511769788604e+00 1.535404664401060160e+00 1.357213274168463268e+00 1.576242985412019459e+00 1.346161100377114783e+00 6.680146644211111262e-01 -3.103974792107125236e+00 5.950850991792161722e+02 1.825805136513840239e+02 1.240998437147244147e+02 8.782258770467967679e+01 7.324503411756579396e+01 6.386935159022996800e+01 5.442386944177675900e+01 4.777017198041718871e+01 4.685664742918536518e+01 3.488276321536749691e+01
-1.699999999999999645e+01 5.942338339314099827e+00 3.233662791228172573e+00 2.297354928729863133e+00 1.695505601359602377e+00 1.445760188931074719e+00 1.463469084539330778e+00 1.478556870108939325e+00 1.441282156137557280e+00 5.721871773758612223e-01 -3.056511957076486485e+00 5.865597256047155952e+02 1.818400872476953793e+02 1.239973321761014375e+02 8.659365228036089945e+01 7.242865308945380320e+01 6.140677846797767359e+01 5.399300064308530267e+01 4.668054887839743827e+01 4.652190895970505835e+01 3.420254458646443396e+01
-1.600000000000000000e+01 5.823765893820130657e+00 3.418072548574441871e+00 2.186761415519877794e+00 1.762725648176618698e+00 1.397208540520147757e+00 1.549107426805957699e+00 1.359727872431686579e+00 1.526247680605563817e+00 5.040465516201899643e-01 -3.017056713692074954e+00 5.786709705938332036e+02 1.806284516009981758e+02 1.231130360967038229e+02 8.597218298505949008e+01 7.133406531175208443e+01 5.926842885472747469e+01 5.362768416533835136e+01 4.557720153049352518e+01 4.594387249771131820e+01 3.355198733980422077e+01
-1.500000000000000355e+01 5.727709961752358581e+00 3.586638582007221743e+00 2.077107825254572049e+00 1.811662397076942099e+00 1.394675508227847471e+00 1.600130635660000689e+00 1.236019935566607275e+00 1.594985368380830604e+00 4.684869801996526251e-01 -2.987799508075102750e+00 5.715369366513868954e+02 1.796568092241910222e+02 1.210339285675390784e+02 8.589077781947453616e+01 6.998208686636652942e+01 5.757504446634776940e+01 5.322871897219877013e+01 4.448841778390604418e+01 4.510752976134359926e+01 3.293396513126936753e+01
-1.399999999999999822e+01 5.721530000530218985e+00 3.641794300696067133e+00 1.996914562897183387e+00 1.842660740854208612e+00 1.433489323260646930e+00 1.611605048661926221e+00 1.123463438864707786e+00 1.642545505234778380e+00 4.655689554811653919e-01 -2.969896607464197480e+00 5.642272981794852740e+02 1.793814103930950523e+02 1.178743434411851041e+02 8.612094839802473700e+01 6.847273592564440037e+01 5.637113509313894610e+01 5.270400859225024703e+01 4.343529418123785746e+01 4.403751028722040672e+01 3.234663620453287081e+01
-1.300000000000000178e+01 5.772161343582338233e+00 3.599329263321807026e+00 1.952275310143568809e+00 1.865661817733097694e+00 1.502118014449804750e+00 1.586159038614119332e+00 1.035703946397759534e+00 1.665446429963303387e+00 4.913065865401008980e-01 -2.963585569411981258e+00 5.574429364129588294e+02 1.790744234148989449e+02 1.143131873414972830e+02 8.631898400219057521e+01 6.694293043908257346e+01 5.564691672580351423e+01 5.198457581963243257e+01 4.243090459949571169e+01 4.278912600365335805e+01 3.178465295106290611e+01
-1.199999999999999467e+01 5.802525441651161131e+00 3.541170254777882498e+00 1.935371119955579866e+00 1.894613618024252766e+00 1.585983911775641797e+00 1.532175092282746842e+00 9.821934108437940791e-01 1.661854415694208331e+00 5.390861503168685731e-01 -2.968327092922558030e+00 5.513724404655843045e+02 1.774974581504951914e+02 1.112589730201396065e+02 8.610550523663593481e+01 6.551990774875889656e+01 5.534992845805854245e+01 5.103923028875659185e+01 4.148068141944241205e+01 4.143370341320482453e+01 3.124025640019223360e+01
-1.099999999999999822e+01 5.770619516350777189e+00 3.511584235856370029e+00 1.935172779640734309e+00 1.939553270197414303e+00 1.670897739645891722e+00 1.462066645585133440e+00 9.671872907654870399e-01 1.631634253713673210e+00 6.012479333234742596e-01 -2.982958348329138865e+00 5.459068956330718265e+02 1.744058992306098332e+02 1.094165601977788498e+02 8.517882825373236244e+01 6.428996019417607499e+01 5.538863111204544509e+01 4.988136557325642428e+01 4.058343867249910630e+01 4.004391863577922095e+01 3.070424211412588633e+01
-1.000000000000000178e+01 5.730275823513828470e+00 3.472969593467846838e+00 1.942017515797780147e+00 1.999964186835674118e+00 1.745369750855056967e+00 1.390567324915338521e+00 9.898002786255113428e-01 1.576306017520749503e+00 6.704235458372529433e-01 -3.005848538360557765e+00 5.402560015816380883e+02 1.708906130857325536e+02 1.090138270626321884e+02 8.342007169572836744e+01 6.328749501763291363e+01 5.563462072846938611e+01 4.856399838681665670e+01 3.973263445972694541e+01 3.868329241032726884e+01 3.016681923318688163e+01
-8.999999999999996447e+00 5.753476394878634714e+00 3.363770479150555825e+00 1.949106950029035668e+00 2.063545703738074888e+00 1.801758007509278947e+00 1.332771646453734027e+00 1.044992587551017760e+00 1.498932418413818635e+00 7.404153586067627746e-01 -3.035050630480873757e+00 5.326791127778735699e+02 1.680367372300009947e+02 1.097659755854392500e+02 8.092562215921000757e+01 6.249884618008317005e+01 5.593084397538303421e+01 4.716480009395473161e+01 3.891767396105843346e+01 3.740100201376128553e+01 2.961838938456484982e+01
-8.000000000000000000e+00 5.856872336090378717e+00 3.177416871490923445e+00 1.954811391361420014e+00 2.111478347662995247e+00 1.836533244503971041e+00 1.301762795384231230e+00 1.125050480491718297e+00 1.403947785703107520e+00 8.065996548253739906e-01 -3.068444539783973468e+00 5.246245513791931216e+02 1.659419005011663160e+02 1.110350180374829847e+02 7.795107123448532604e+01 6.187317176275670505e+01 5.611094716074423161e+01 4.576730544985471028e+01 3.812521676522211322e+01 3.623090260073612967e+01 2.905025913894264988e+01
-7.000000000000003553e+00 6.004889775594066670e+00 2.981479348435621901e+00 1.963436467379786832e+00 2.127017286050640443e+00 1.849945115644501481e+00 1.306035297745893331e+00 1.221065701253792879e+00 1.296929126555087297e+00 8.659536264457936561e-01 -3.103867380571644574e+00 5.166193987993337942e+02 1.640604922086529314e+02 1.120882156231346869e+02 7.482193222976623304e+01 6.133549464190372902e+01 5.602876409182958639e+01 4.444479512953403599e+01 3.734054358686704944e+01 3.519288584291862776e+01 2.845527914207753284e+01
-5.999999999999997335e+00 6.082959662529413336e+00 2.864673706750333171e+00 1.981062245811830547e+00 2.102734573862713674e+00 1.845277478192564935e+00 1.347390109690838500e+00 1.324084712244864903e+00 1.184304724333351100e+00 9.168435540725529131e-01 -3.139226573569795953e+00 5.092165462576543860e+02 1.621559643851308010e+02 1.123621649852699846e+02 7.187304496947065502e+01 6.080014131516281140e+01 5.558849459236797941e+01 4.325039366868195856e+01 3.654905164763842862e+01 3.429501406989304968e+01 2.782838342902749318e+01
-5.000000000000009770e+00 6.068393517463428921e+00 2.858523111676241069e+00 2.009007144000818812e+00 2.043352084148148062e+00 1.827823799938658400e+00 1.420169195147565233e+00 1.425833979364254933e+00 1.072997454422763619e+00 9.586978790394458105e-01 -3.172592237975497387e+00 5.021134567181715056e+02 1.607229675754998652e+02 1.116432251252525276e+02 6.942542776679754013e+01 6.018445151888997202e+01 5.476156873628729471e+01 4.221354436590389980e+01 3.573788904842112402e+01 3.353554698406617263e+01 2.716699010493657696e+01
-4.000000000000004441e+00 6.006231484044484148e+00 2.910846860152780824e+00 2.041451682483127694e+00 1.963538906060581457e+00 1.803732135289186189e+00 1.512317740836549351e+00 1.519095977474096193e+00 9.700081417358042968e-01 9.916556276542186632e-01 -3.202266741840908537e+00 4.945213392787966882e+02 1.602790649344643725e+02 1.100783862796769768e+02 6.776516543142039950e+01 5.942242812004529640e+01 5.358161622017596670e+01 4.134110345901137862e+01 3.489762179313636636e+01 3.290457001057492903e+01 2.647122324493086154e+01
-2.999999999999998668e+00 5.971228076589857992e+00 2.938724187730787030e+00 2.069611575362364508e+00 1.882038580044167242e+00 1.778919119910593816e+00 1.607992999570487136e+00 1.597870884515551815e+00 8.819570095323672199e-01 1.016246402476191690e+00 -3.226831474152274115e+00 4.856753790670219928e+02 1.605176818573954165e+02 1.080184791224077969e+02 6.709146605466618496e+01 5.847671850280651284e+01 5.212163831040525253e+01 4.062094440452094091e+01 3.402368864729851339e+01 3.238528673229012611e+01 2.574392596622902474e+01
-2.000000000000002220e+00 5.996405902668939802e+00 2.903712943724299222e+00 2.087891128122037365e+00 1.815086774824961280e+00 1.758259160638871776e+00 1.690838712027119550e+00 1.657440885217346116e+00 8.146152044725119001e-01 1.033130309836367111e+00 -3.245173419561162564e+00 4.768976942350249146e+02 1.603900013749569951e+02 1.058100082183855619e+02 6.744180047963567404e+01 5.734622460561111268e+01 5.046670567033443433e+01 4.002643903321626340e+01 3.311729849841189122e+01 3.195517237842236824e+01 2.499045340831648332e+01
-9.999999999999965583e-01 6.064386330398241043e+00 2.838005865414606088e+00 2.096260340771135766e+00 1.772555650184519438e+00 1.745167801964274901e+00 1.746996165829348469e+00 1.694405695979886994e+00 7.724692952153340286e-01 1.042906330013433802e+00 -3.256496318446800320e+00 4.685094396960284371e+02 1.589265789072109953e+02 1.036546525165791905e+02 6.864188957103982602e+01 5.606684146270435321e+01 4.869456105987875816e+01 3.952083908233879583e+01 3.218543085834393480e+01 3.158717601067190017e+01 2.421825700243100954e+01
0.000000000000000000e+00 6.094398617872847979e+00 2.804989196502279292e+00 2.097669954835718720e+00 1.758358514758479041e+00 1.741538977822384648e+00 1.767303089323575715e+00 1.706713666651512806e+00 7.583657487804276176e-01 1.045985462552787348e+00 -3.260322429282504597e+00 4.607606310335006583e+02 1.562064993949389020e+02 1.015777349838222534e+02 7.032279548187469231e+01 5.470447543949234159e+01 4.686898133390207732e+01 3.906113317717997546e+01 3.123975423921102035e+01 3.125107964580807618e+01 2.343629288923299825e+01
9.999999999999965583e-01 6.058546378733922211e+00 2.835925999736320868e+00 2.093748588010347689e+00 1.773229746725102807e+00 1.747856638367741411e+00 1.748553347749941755e+00 1.693686825821572928e+00 7.732777204898761969e-01 1.042519817916840008e+00 -3.256490747059985313e+00 4.535690510540399600e+02 1.535091457194891973e+02 9.949076018993079629e+01 7.200256414048605791e+01 5.334166698646309612e+01 4.504389151695693982e+01 3.860134702223517422e+01 3.029455577411581757e+01 3.091502761432004931e+01 2.265430412861018894e+01
2.000000000000002220e+00 5.998025385204529769e+00 2.900233900525349462e+00 2.082851787754075978e+00 1.816260653922856738e+00 1.763277899684767114e+00 1.693896038925642333e+00 1.656030713365468143e+00 8.162235146482660353e-01 1.032379607703138857e+00 -3.245155921412512079e+00 4.449468681728544652e+02 1.520987903526452385e+02 9.730830466881447194e+01 7.319960519335646154e+01 5.206074378609437758e+01 4.327313892654493799e+01 3.809550518798123164e+01 2.936408058841432478e+01 3.054716259706234993e+01 2.188203711855192068e+01
2.999999999999998668e+00 5.965389998020114604e+00 2.934642312440640666e+00 2.062175829169172303e+00 1.883393382821020978e+00 1.785597684162419263e+00 1.612431072241899077e+00 1.595824534630696290e+00 8.843473054899193553e-01 1.015174873593741367e+00 -3.226789426364882196e+00 4.360734223856017024e+02 1.520222153819105415e+02 9.506422290872525593e+01 7.354581109613241097e+01 5.092709525930321490e+01 4.162025942749725260e+01 3.750059617778741483e+01 2.845987834290405516e+01 3.011726295485502902e+01 2.112845771582106735e+01
4.000000000000004441e+00 6.005285378116508532e+00 2.906764941456394080e+00 2.032132597717419831e+00 1.964673314879461286e+00 1.811177258710075844e+00 1.517947815486911267e+00 1.516496001051927056e+00 9.731518386665803932e-01 9.903251610345884526e-01 -3.202181440756167952e+00 4.274569183280512448e+02 1.522844534610543121e+02 9.297240419486375629e+01 7.286761151701317374e+01 4.997608964638646967e+01 4.016258574302624851e+01 3.677988198117532903e+01 2.758875236562226263e+01 2.959827550832734033e+01 2.040103259319320017e+01
5.000000000000000888e+00 6.070984673498381667e+00 2.854947855726349459e+00 1.998826591396670516e+00 2.043869846452078143e+00 1.835032420818471843e+00 1.426731297720074343e+00 1.422789899435425554e+00 1.076853921926178570e+00 9.571852220578926929e-01 -3.172439202308940942e+00 4.197714118817037843e+02 1.518316013758933423e+02 9.139229496841825551e+01 7.120262444604104246e+01 4.920639454778144284e+01 3.898465045193262313e+01 3.590676885382463723e+01 2.675170460741160738e+01 2.896767893928863202e+01 1.970513637227653092e+01
6.000000000000007105e+00 6.085199293279370814e+00 2.862113387797947439e+00 1.971381951497873652e+00 2.102338872338685327e+00 1.851256545863839476e+00 1.354563893507203964e+00 1.320731868717961444e+00 1.188820330407161174e+00 9.152355920113734999e-01 -3.138975981243920188e+00 4.126682634648398107e+02 1.503738315959385261e+02 9.068361027150537268e+01 6.874973418603705966e+01 4.858087077274593213e+01 3.815891528683106770e+01 3.486920372209964825e+01 2.594396315160087241e+01 2.820868929745982712e+01 1.904363436377871466e+01
6.999999999999994671e+00 6.006798894810721379e+00 2.980369913284377059e+00 1.955486207941971921e+00 2.125594448761547017e+00 1.853819993782511943e+00 1.313467907464803686e+00 1.217562800413311885e+00 1.302036926982100828e+00 8.643416939985050229e-01 -3.103484649404835150e+00 4.052821583820501701e+02 1.484545277163136063e+02 9.099306108636353940e+01 6.579479713693888243e+01 4.803414029243257488e+01 3.771866196996028719e+01 3.367416559561823419e+01 2.515590119933395385e+01 2.731141382654334393e+01 1.841667399975821695e+01
8.000000000000000000e+00 5.855704177608938465e+00 3.177921119774427705e+00 1.949196419567105210e+00 2.109161328020930704e+00 1.837633625327054876e+00 1.309110411206449998e+00 1.121574961159116812e+00 1.409567862346907674e+00 8.050729258868104532e-01 -3.067891051544097358e+00 3.974481432324132015e+02 1.465791298726035166e+02 9.209679586822043973e+01 6.265935898617080824e+01 4.748439835057119041e+01 3.763532379949162276e+01 3.235126741965059693e+01 2.437450477343305622e+01 2.627413883516586779e+01 1.782169656045243755e+01
8.999999999999996447e+00 5.748937401829154581e+00 3.365597726060519435e+00 1.945645203989779803e+00 2.060744371825303123e+00 1.799678938665309591e+00 1.339743871584638590e+00 1.041732708206688729e+00 1.504972699505633837e+00 7.390533308140428970e-01 -3.034284588436592767e+00 3.890898883212316264e+02 1.444983001678823484e+02 9.341645492234334824e+01 5.967987289806264073e+01 4.684689321423908837e+01 3.781346658188780196e+01 3.095382641041874905e+01 2.358504326785678629e+01 2.510494708948160536e+01 1.725365809956236163e+01
1.000000000000000178e+01 5.729422650814337103e+00 3.475434677527684535e+00 1.939967664179420792e+00 1.997333607480519913e+00 1.740011270490882334e+00 1.396961919847004019e+00 9.869430392580482714e-01 1.582663368758768785e+00 6.692876902183492183e-01 -3.004825945385118047e+00 3.815972350191719329e+02 1.416455534872736735e+02 9.420584702427647983e+01 5.718415797124268352e+01 4.604756393951330296e+01 3.810749913886658646e+01 2.955528937825451763e+01 2.277269976520313222e+01 2.382372666571394859e+01 1.670542959238483149e+01
1.099999999999999822e+01 5.772371265213580571e+00 3.513969715028842256e+00 1.933604465190945421e+00 1.937869159737754643e+00 1.662486781475439601e+00 1.467787553093572450e+00 9.649023448653902824e-01 1.638195711631878382e+00 6.003728266692812676e-01 -2.981634099269907523e+00 3.759120820522122131e+02 1.381084673456061012e+02 9.381816600845415621e+01 5.542954201159687955e+01 4.503652991268585737e+01 3.835163867194565768e+01 2.823926371384045808e+01 2.192405775999278106e+01 2.246428195206993550e+01 1.616833610771496765e+01
1.199999999999999467e+01 5.806901283482823750e+00 3.543229655506877407e+00 1.933435355343610107e+00 1.894565341673905223e+00 1.575076539831027356e+00 1.537234452014774044e+00 9.806150794721981701e-01 1.668498608898352220e+00 5.384709462755252751e-01 -2.966656192158189764e+00 3.703918686270686180e+02 1.349841514282063031e+02 9.196554360193664479e+01 5.451211502245829621e+01 4.380124397167409001e+01 3.838925664179327413e+01 2.708334238575226038e+01 2.102845791969770417e+01 2.107566951879631745e+01 1.563279600859624985e+01
1.300000000000000178e+01 5.771957503865687400e+00 3.601368606465442657e+00 1.949371025595476814e+00 1.867639241864660571e+00 1.489571216089782713e+00 1.590668411809727623e+00 1.034915554973320662e+00 1.672045452390285458e+00 4.909084870566262637e-01 -2.961524510157624857e+00 3.645961105559252928e+02 1.333897579408371996e+02 8.887950643412550278e+01 5.431033631609761159e+01 4.237742398416121858e+01 3.809221101542485854e+01 2.614030171762141919e+01 2.007929732485099805e+01 1.972120828817201499e+01 1.508903339709632441e+01
1.399999999999999822e+01 5.718083753931244573e+00 3.643831519091146998e+00 1.992883125202539407e+00 1.846630929514494479e+00 1.420384857126077760e+00 1.615760836145301083e+00 1.123488916125440440e+00 1.648967719718069658e+00 4.653011169865944874e-01 -2.967404978544194716e+00 3.576799663711411199e+02 1.330916718570079809e+02 8.527569975383583767e+01 5.451877770600106032e+01 4.085263663865527661e+01 3.736913912151341322e+01 2.542318982755254808e+01 1.907532920877077842e+01 1.847330700423540861e+01 1.452785654737818355e+01
1.500000000000000355e+01 5.731948822113062114e+00 3.587426030117148557e+00 2.072421604604476109e+00 1.817174667020426515e+00 1.382182226899851152e+00 1.604195483546560164e+00 1.236825784715839038e+00 1.601099770730316507e+00 4.682233889670883720e-01 -2.984841918902310987e+00 3.503115077869603624e+02 1.328346395748909572e+02 8.207846656922326645e+01 5.475493077275449139e+01 3.935476278804920014e+01 3.616777594180197752e+01 2.490047114483508395e+01 1.802192967688755587e+01 1.740301205265163631e+01 1.394151556865971386e+01
1.599999999999999112e+01 5.820037003511192353e+00 3.415297365836145183e+00 2.182424760606722192e+00 1.769013425320691280e+00 1.386392216968267199e+00 1.553385356150898566e+00 1.361234882530110823e+00 1.531930462479622168e+00 5.036351303773551891e-01 -3.013605138153507834e+00 3.431056112447919872e+02 1.318648489478816543e+02 7.998065521989184390e+01 5.467336637213883677e+01 3.801996324705594787e+01 3.447861668158611081e+01 2.450292388522767340e+01 1.693213488578266279e+01 1.656542474553983624e+01 1.332466555735237357e+01
1.700000000000000711e+01 5.931508673195120096e+00 3.225685339489046566e+00 2.294366462798196338e+00 1.701638281687114507e+00 1.437386855391995955e+00 1.468268369644830651e+00 1.480657551758221002e+00 1.446425859240519030e+00 5.714696903708688103e-01 -3.052548576790702128e+00 3.353674988661404086e+02 1.306298746371052744e+02 7.909989667753899312e+01 5.404515961362703536e+01 3.694572279308311380e+01 3.234648643848753125e+01 2.413835552969959153e+01 1.582704635121725545e+01 1.598511176795995858e+01 1.267545661733726448e+01
1.799999999999999289e+01 5.966233188592910963e+00 3.160606615943307052e+00 2.363530742002649454e+00 1.626265062013437124e+00 1.529808562561940422e+00 1.362789507668713318e+00 1.578819642267561552e+00 1.350686148175127332e+00 6.668490613228963415e-01 -3.099495349423031954e+00 3.268487215880167582e+02 1.298681692396935148e+02 7.901439712757122891e+01 5.280353812352034026e+01 3.614911646740780071e+01 2.989224282516002518e+01 2.370760416086904954e+01 1.473503038436245127e+01 1.564717994118076838e+01 1.199673714138119074e+01
1.900000000000000711e+01 5.891530128357686635e+00 3.267380429494780358e+00 2.351598700732007607e+00 1.564203390209687683e+00 1.648487129824414588e+00 1.259970828592640313e+00 1.641317291761676067e+00 1.251418525751257782e+00 7.802269085602980825e-01 -3.151172044184494148e+00 3.186306397412829483e+02 1.289795585577001589e+02 7.911786168992045987e+01 5.106449624067361981e+01 3.555376092391288978e+01 2.733584337943878850e+01 2.311706724076609376e+01 1.368914070315703668e+01 1.549785860874616894e+01 1.129727968801625515e+01
2.000000000000000355e+01 5.792934048501791722e+00 3.454003572568157487e+00 2.250427507129150406e+00 1.541601537640088004e+00 1.771325853903057190e+00 1.188833403232033792e+00 1.657464870008169777e+00 1.155252946894570254e+00 8.984334097653018381e-01 -3.203224309290304550e+00 3.124734600889992180e+02 1.263569907474006442e+02 7.896928316876791598e+01 4.910749509558806380e+01 3.501262929003115687e+01 2.499370398517978842e+01 2.228704831897529459e+01 1.272253692411370452e+01 1.545386650247969840e+01 1.059281479033160167e+01
2.100000000000000000e+01 5.742387818183738446e+00 3.596159294646243954e+00 2.093128203261886533e+00 1.580659201151485949e+00 1.874202275000573570e+00 1.176843422644313186e+00 1.621960418068477905e+00 1.067994556189298061e+00 1.006300911059291314e+00 -3.250352678229147863e+00 3.083050531908858147e+02 1.215934441326718201e+02 7.845594866667885015e+01 4.728616529697750082e+01 3.435200771841898870e+01 2.321286151575124279e+01 2.115883633863336399e+01 1.186241901350635963e+01 1.541577101098133262e+01 9.906503605506099319e+00
2.199999999999999645e+01 5.713753197575806020e+00 3.652834826616370822e+00 1.945651293625991762e+00 1.689385185297584524e+00 1.936378626768550104e+00 1.239159192666950071e+00 1.536512437629837802e+00 9.939724365767482750e-01 1.088459514050536647e+00 -3.286606402563677420e+00 3.039458184402314487e+02 1.164676317499579170e+02 7.776513547059163045e+01 4.587477585020123172e+01 3.341582444503382732e+01 2.223665962490405690e+01 1.970538595537597715e+01 1.112393911651987644e+01 1.527976630876605491e+01 9.268352579206064590e+00
2.299999999999999289e+01 5.639852655476290444e+00 3.653590920532797881e+00 1.878059365889810595e+00 1.854923774708668649e+00 1.945329230818641175e+00 1.369780037094365799e+00 1.411440563156869166e+00 9.356719665490782489e-01 1.131025439168703572e+00 -3.305856408025515947e+00 2.970908567661948041e+02 1.133737800865588667e+02 7.715845363154916470e+01 4.493338709462730662e+01 3.210160074304067734e+01 2.207453847952781700e+01 1.795031083090998436e+01 1.050617443825910868e+01 1.494469142153113950e+01 8.713079214550665696e+00
2.399999999999998934e+01 5.518801192932554223e+00 3.596399544317498531e+00 1.926620206647678746e+00 2.045274722437411707e+00 1.900512698690123070e+00 1.540426490003484084e+00 1.266843804946875762e+00 8.937968576652234320e-01 1.123152061675277924e+00 -3.302431198108485955e+00 2.876350525685785442e+02 1.122427186843225257e+02 7.663043464002377902e+01 4.429435952844994517e+01 3.039362198269710902e+01 2.248135671605493613e+01 1.599600429038852312e+01 9.992018964736910647e+00 1.431459670781291038e+01 8.276203590881140215e+00
2.500000000000000711e+01 5.462971301401633895e+00 3.447851458081289788e+00 2.072182432965973042e+00 2.219106970089604669e+00 1.815619793211328492e+00 1.708090935389084963e+00 1.132226174787445139e+00 8.677980790618554652e-01 1.058650500724559018e+00 -3.271844917385470453e+00 2.800046174725738979e+02 1.103603104061791811e+02 7.576833077312140574e+01 4.367584898256375681e+01 2.840076998254222573e+01 2.306183989606499907e+01 1.405057811208611263e+01 9.552706229807029104e+00 1.330020062776095990e+01 7.988715331467244773e+00
2.600000000000000355e+01 5.468334497330883615e+00 3.281880442629476313e+00 2.253348743637203278e+00 2.338221571630713314e+00 1.717965138831499816e+00 1.826454370602887955e+00 1.042841158031128979e+00 8.567697035829636709e-01 9.380408537246522904e-01 -3.211491920133429101e+00 2.750970609257163346e+02 1.064915773332249103e+02 7.401641828130256329e+01 4.282822935617046767e+01 2.638867484240534367e+01 2.340527352784413750e+01 1.242484030843394649e+01 9.156170056060135565e+00 1.182526314980611559e+01 7.871398298397841664e+00
2.700000000000000000e+01 5.383300855770341009e+00 3.307465333416727660e+00 2.404382606692004209e+00 2.377040575924902033e+00 1.642700306394110354e+00 1.855852119915286647e+00 1.031527032810749311e+00 8.604987412055692397e-01 7.714002392192986779e-01 -3.121155174570459767e+00 2.707936569818822932e+02 1.036962860769184687e+02 7.110413317207736839e+01 4.163267154010634385e+01 2.476241921981960203e+01 2.316178244148212428e+01 1.146190846997051693e+01 8.777346215000472185e+00 9.847087251526115637e+00 7.930402306463694373e+00
2.799999999999999645e+01 5.138561402911406617e+00 3.597255321480090640e+00 2.491090593085974358e+00 2.326557923836229946e+00 1.620482510734523984e+00 1.770292697529864956e+00 1.117591424600276273e+00 8.803979462542841361e-01 5.820458046131120611e-01 -3.003200894230734885e+00 2.640616447639076796e+02 1.042442017627006692e+02 6.734862801164770474e+01 4.013897499371515210e+01 2.394376910494040089e+01 2.205478044039249852e+01 1.139919326859821425e+01 8.408124541621912584e+00 7.402985406079822361e+00 8.155517310849683454e+00
2.899999999999999289e+01 4.939862054572284222e+00 3.877051894180994829e+00 2.522005194064917077e+00 2.192340078103635737e+00 1.662000747889062824e+00 1.563559113905340414e+00 1.298118053981683673e+00 9.200457629305540674e-01 4.100165081208577700e-01 -2.862409380756090194e+00 2.566895279884211618e+02 1.035762018660710595e+02 6.373769219317497203e+01 3.855401252546049307e+01 2.416121398161330092e+01 1.988293027363489429e+01 1.224291200076157260e+01 8.064662333605735256e+00 4.688336824692855842e+00 8.521738406950696287e+00
3.000000000000000711e+01 5.055086042602838781e+00 3.818208932832955149e+00 2.521106598221370287e+00 1.986754162845673966e+00 1.748213211649860988e+00 1.257372674627891485e+00 1.547362492335347728e+00 9.850955847435998169e-01 3.121143784396183674e-01 -2.705491748590417966e+00 2.545352014126025040e+02 9.608880392930788616e+01 6.156532269238925892e+01 3.717199118122104551e+01 2.530148923061150867e+01 1.658640427125123296e+01 1.376053876503519113e+01 7.789730410833256791e+00 2.136658586071432886e+00 8.993518588007489711e+00
3.100000000000000355e+01 5.406214611004855897e+00 3.475299642304274794e+00 2.470753240145529439e+00 1.716876616091167929e+00 1.833249492324242391e+00 9.121631862640439126e-01 1.824541172897123920e+00 1.082409318359843109e+00 3.530473044244137326e-01 -2.540419260842953442e+00 2.534694244053701766e+02 8.405974678062317196e+01 6.148906648493788651e+01 3.623549396985944782e+01 2.696108276028978068e+01 1.245454170172419417e+01 1.559701476642583984e+01 7.647837378903354910e+00 3.992460749181097057e-01 9.530244632200826516e+00
3.200000000000000000e+01 5.589540907368486522e+00 3.291967572343938109e+00 2.271592234297672874e+00 1.372597507894335322e+00 1.857149704627156339e+00 6.324811538772272534e-01 2.084623214217901310e+00 1.218451737254270251e+00 5.847112280160268183e-01 -2.375716207598521201e+00 2.397869937562083180e+02 8.185159085102019105e+01 6.282774391821038762e+01 3.577175212042403274e+01 2.863736321814062080e+01 8.447884265956645322e+00 1.741304716167088529e+01 7.712015310130196255e+00 1.009697418873651414e-01 1.009134511304085002e+01
3.300000000000000000e+01 5.531484618556243404e+00 3.202362086037904731e+00 1.757202714716254999e+00 9.213765750313795966e-01 1.759265522215392119e+00 5.451644871130337799e-01 2.286524546296313076e+00 1.397255770925942331e+00 1.022098431968012200e+00 -2.219839292302648648e+00 2.396930577098745232e+02 9.395290967019613504e+01 6.393929744746144905e+01 3.550392094557452083e+01 2.988256311351090488e+01 6.210064488284780637e+00 1.895845360811824776e+01 8.044247566530062343e+00 1.456613201565897464e+00 1.063995220727812452e+01
3.399999999999999289e+01 2.275910164370042121e+00 2.221945910698287285e+00 7.358972337345142112e-01 3.131468271173513118e-01 1.486314486792956302e+00 7.347000658552044206e-01 2.396845376137484607e+00 1.618536953552284219e+00 1.634414801140186890e+00 -2.080710666299996348e+00 1.656594510636695077e+02 1.041986550509802356e+02 6.286440994144162886e+01 3.488666789569197846e+01 3.033479181164701899e+01 7.098625700642111624e+00 2.007412030755081034e+01 8.675738076910450403e+00 4.115207485211311855e+00 1.114477467066438621e+01
3.500000000000000711e+01 4.575107191107172788e-01 -9.156116843384293214e-01 -9.832366130215398625e-01 -5.064732768281765551e-01 9.955167424570363632e-01 1.179012950937126769e+00 2.390337360386399546e+00 1.876606157834300070e+00 2.359596838049265788e+00 -1.965416078280535439e+00 1.869082523524803605e+02 9.510557882176448175e+01 5.697259467692773427e+01 3.319943492436631516e+01 2.965671201873011853e+01 1.088810204353767475e+01 2.065857000531659793e+01 9.595342018846389820e+00 7.416005872776714192e+00 1.158041707671554121e+01
3.600000000000000711e+01 -4.462544646980404650e+00 -8.102827629501522466e+00 -3.557194549360369606e+00 -1.576889332255419607e+00 2.570731140785813551e-01 1.760425996022815021e+00 2.249077660714768445e+00 2.160470383482854917e+00 3.128872081876083122e+00 -1.880040973616629918e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.103826420238207362e+01 2.962199700344984876e+01 2.743966981112889414e+01 1.602288241848742700e+01 2.062949154200006419e+01 1.075148178078465122e+01 1.076207656498141851e+01 1.192665126503419160e+01
3.700000000000000000e+01 -4.068841019771831213e+00 -9.560024374701111327e+00 -6.853264842847742955e+00 -2.892542869346510503e+00 -7.376223100081040762e-01 2.336401010898344399e+00 1.961941936028788191e+00 2.455024273478414010e+00 3.884115583928287041e+00 -1.829598947295031586e+00 1.035587953034082460e+02 0.000000000000000000e+00 6.164988498502339986e+00 2.340551909474892511e+01 2.313267833177600252e+01 2.100925715219582202e+01 1.989338298621305157e+01 1.206595283900442617e+01 1.379639214666196523e+01 1.216716257891326336e+01
3.800000000000000000e+01 -6.950156501648324436e+00 -5.787385948028902050e+00 -9.405463716689203224e+00 -4.352212361652067152e+00 -1.952049251660601392e+00 2.791889695964502760e+00 1.525571583519023333e+00 2.742820828501983499e+00 4.583351252979284141e+00 -1.818003466666042733e+00 1.939351280045709416e+02 9.281626441477135359e+01 0.000000000000000000e+00 1.465158320357214983e+01 1.616233262075238386e+01 2.509182550702466230e+01 1.832870427766611954e+01 1.345238586169464412e+01 1.637886071207944738e+01 1.228818463563924013e+01
3.899999999999999289e+01 -7.799102219464866259e+00 -7.286983115965909974e+00 -9.459228605621726516e+00 -5.708978205959731156e+00 -3.253316144896224671e+00 3.048777071576815878e+00 9.480391442800280011e-01 3.005804509324601081e+00 5.198896559803179329e+00 -1.848037883718099961e+00 2.378586483396081235e+02 8.007746412976852923e+01 6.645544002822443286e-01 6.219505177573789290e+00 6.773008350617474527e+00 2.807090216509245906e+01 1.579403412230728776e+01 1.483167210660939084e+01 1.849807581797589862e+01 1.227731283745024093e+01
4.000000000000000711e+01 -1.075445423067952788e+01 -1.291944015719519179e+01 -8.902088121168759471e+00 -6.658150327600125706e+00 -4.357661756241068218e+00 3.054108272912285482e+00 2.565920372451219178e-01 3.226575816365672367e+00 5.713207557648408041e+00 -1.921284782539462777e+00 6.834318283164328989e+01 0.000000000000000000e+00 2.610083103006812522e+01 3.813534132694857970e+00 0.000000000000000000e+00 2.995839847204053541e+01 1.219485040250864571e+01 1.614035482950330191e+01 2.019852561704878369e+01 1.212271166712322490e+01
4.100000000000000711e+01 -9.509985014779489987e+00 -1.231910258486776222e+01 -9.124095025901578282e+00 -7.149068124026973337e+00 -4.924593119281669651e+00 2.765552539071607807e+00 -4.901240516661436453e-01 3.389040775999939470e+00 6.114989428469709054e+00 -2.037980908941050995e+00 8.106384986369884871e+01 1.981774845551768749e+01 2.855740915993326468e+01 8.955321368049142805e+00 0.000000000000000000e+00 3.075275428212922080e+01 7.674681875046217350e+00 1.733212160604190899e+01 2.153891671110884687e+01 1.181292877498927218e+01
4.200000000000000000e+01 -1.657800638187489994e+01 -1.137071220832655882e+01 -9.954637556884760485e+00 -7.492497399477889175e+00 -4.890512782511273748e+00 2.139468417949153878e+00 -1.190735815081903848e+00 3.478510502658158643e+00 6.396270906082501817e+00 -2.196768566078195928e+00 0.000000000000000000e+00 7.883336313202109125e+01 1.879478630454338983e+01 1.593478976467026342e+01 3.385221564169528463e+00 3.029188860465016120e+01 2.964749488938540178e+00 1.837465997553483987e+01 2.257276330622906002e+01 1.133760291834893863e+01
4.299999999999997868e+01 -1.726465429105976312e+01 -1.584570550488997398e+01 -1.062298559107050622e+01 -8.062613558910456391e+00 -4.568108208841645812e+00 1.121232781150518498e+00 -1.710104071367216427e+00 3.481401494396049401e+00 6.550352755368070490e+00 -2.394321884656823496e+00 7.340201353422713959e-01 0.000000000000000000e+00 1.525858519715920991e+01 1.914207322997514993e+01 1.313628462112538564e+01 2.806323882964181493e+01 0.000000000000000000e+00 1.924420466776635763e+01 2.334062042496321610e+01 1.068948803246062695e+01
4.399999999999999289e+01 -1.659249237336788241e+01 -1.747017203605403424e+01 -1.078801413275436261e+01 -9.075019510258311328e+00 -4.326651980271309483e+00 -3.616089453217103400e-01 -1.933923410612312876e+00 3.384678407970370451e+00 6.570341736307661051e+00 -2.624844287575725410e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.783311858287471807e+01 1.559752385054454038e+01 2.089770024294734085e+01 2.277389802208647041e+01 0.000000000000000000e+00 1.991914069113319741e+01 2.386699231910240471e+01 9.868358726290589189e+00
4.499999999999999289e+01 -7.530475671771107216e+00 -1.488607844820978521e+01 -1.112489825114687569e+01 -1.050862764846496233e+01 -4.398079053897072654e+00 -2.389404428053971241e+00 -1.846853334679524838e+00 3.175129769851295247e+00 6.447989644652505348e+00 -2.879474371911216579e+00 3.276288842769461667e+02 7.702230758583949921e+01 4.158116041884242975e+01 3.430139754440545197e+00 2.533539870441362396e+01 1.126507773390109790e+01 2.397450624632502691e+00 2.037286038439538416e+01 2.415791637235458467e+01 8.887367313992458051e+00
4.600000000000000711e+01 -1.466766500286131603e+01 -1.866973364010932812e+01 -1.242084061775348403e+01 -1.191520769160051785e+01 -4.905675988546488675e+00 -4.932080453222154937e+00 -1.549015057189291777e+00 2.838510124133482471e+00 6.172601333255260947e+00 -3.145717770188430684e+00 1.826216918568626113e+02 0.000000000000000000e+00 4.452590408650547715e+01 0.000000000000000000e+00 2.630742545555631651e+01 0.000000000000000000e+00 7.461341907448272970e+00 2.056493569333382965e+01 2.419652708030832500e+01 7.781970899858791313e+00
4.700000000000002132e+01 -1.664945435310907840e+01 -1.998123792939824739e+01 -1.517127782594573304e+01 -1.239948487418451606e+01 -5.925089334128006868e+00 -7.235082662018602839e+00 -1.189530682580922427e+00 2.358538633859690314e+00 5.729799264458961261e+00 -3.407152635120087147e+00 3.376660181500194540e+02 0.000000000000000000e+00 2.723686708802268441e+01 0.000000000000000000e+00 2.319237624772344830e+01 0.000000000000000000e+00 1.277114282906941689e+01 2.042828692282193614e+01 2.393361415302897299e+01 6.620130355426627311e+00
4.800000000000000000e+01 -1.290955493531690834e+01 -1.575739457638462326e+01 -1.928895129750964799e+01 -1.178884178661019178e+01 -7.498508478077189565e+00 -7.282801848544020018e+00 -8.984805122460527427e-01 1.715732113418719562e+00 5.099923989150073389e+00 -3.643812118284470269e+00 4.718647922746923768e+02 9.668863352795858646e+01 0.000000000000000000e+00 2.422163522128214286e+00 1.386981651913917091e+01 0.000000000000000000e+00 1.731757337990186585e+01 1.984766349075474778e+01 2.326787741136519827e+01 5.509714477607925431e+00
4.900000000000000000e+01 -1.569027055684785132e+01 -1.859739835747830838e+01 -2.109122203132922380e+01 -1.098423428226135456e+01 -9.532593053135888894e+00 -5.353707276779892332e+00 -7.661081844757927639e-01 8.861241678305552538e-01 4.255830105683690689e+00 -3.833724230719905979e+00 0.000000000000000000e+00 7.460011582582181688e+01 0.000000000000000000e+00 1.988882365150467990e+01 0.000000000000000000e+00 0.000000000000000000e+00 2.078685389186077259e+01 1.861987449487176249e+01 2.200426594628394028e+01 4.595688157142323149e+00
4.999999999999999289e+01 -1.681189833095018571e+01 -2.654672225319197665e+01 -1.938567107192259087e+01 -1.066355245857893941e+01 -1.138329340179940985e+01 -3.414651364695163949e+00 -8.523850959293461926e-01 -1.597177294725989072e-01 3.159925939705999109e+00 -3.955887892917310911e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.165365499103223179e+01 2.897364242311153859e+01 0.000000000000000000e+00 1.542616186850238869e+01 2.317965231787498581e+01 1.637579358375877092e+01 1.976252920034506744e+01 4.039057139395827001e+00
5.100000000000000711e+01 -1.515285642184105086e+01 -1.755823734167064387e+01 -1.871549899561889418e+01 -1.106433082598332263e+01 -1.166075277479935224e+01 -2.068319997092868512e+00 -1.203083893479240940e+00 -1.455578819181507555e+00 1.761099261933844140e+00 -3.994319939953548282e+00 8.351278203691078943e+02 1.010292686494985901e+02 2.826375720913540945e+01 3.023164986561393519e+01 0.000000000000000000e+00 2.648504432957356158e+01 2.453683035440299065e+01 1.242429395884770038e+01 1.576567929348602171e+01 3.976718179058581715e+00
5.200000000000000711e+01 -1.363128786202744358e+01 -1.776357743747076867e+01 -1.941363947051089056e+01 -1.223760847858539513e+01 -1.036797865068377966e+01 -1.339544654681224189e+00 -1.863834469806534333e+00 -3.029441987273326919e+00 -3.357755975715750411e-03 -3.941913891583216589e+00 1.521831573619231506e+02 9.138188811796541700e+01 1.543416987827728093e+01 2.322012134966942298e+01 0.000000000000000000e+00 3.195664838989515033e+01 2.477926216287563932e+01 5.464104105918403675e+00 8.335962888369230939e+00 4.476418109980498272e+00
5.300000000000000000e+01 -1.370514126248711051e+01 -2.441482582630886000e+01 -2.023538036821938846e+01 -1.405758664950697678e+01 -8.913522425534187832e+00 -1.188281840517724453e+00 -2.892485340577282127e+00 -4.859097144091650833e+00 -2.172518331444349027e+00 -3.802416968207813053e+00 2.171057798848167124e+02 0.000000000000000000e+00 3.094880213614245257e+00 5.255423038146689763e+00 1.739101905407534332e+01 3.455214510565028263e+01 2.354022405104148774e+01 0.000000000000000000e+00 0.000000000000000000e+00 5.511927296745356308e+00
5.399999999999997868e+01 -1.145526703579443506e+01 -1.909174465087906825e+01 -2.013612148082933828e+01 -1.585278096281115445e+01 -7.969110055945620275e+00 -1.607762954582228510e+00 -4.372081392341728545e+00 -6.720430816313818667e+00 -4.558910751615186996e+00 -3.589518880156909564e+00 4.264752858700659885e+02 8.194457987682038436e+01 2.146137972976664798e+01 0.000000000000000000e+00 2.839287802591005416e+01 3.520517448477470879e+01 1.979312523349107877e+01 0.000000000000000000e+00 0.000000000000000000e+00 6.974869237187910187e+00
5.499999999999999289e+01 -1.821844428443305119e+01 -1.748535261311230471e+01 -2.013509443954116662e+01 -1.631099095845413416e+01 -7.663884231861803897e+00 -2.647266497508168115e+00 -6.421665769777180621e+00 -7.906000963982715568e+00 -6.102555167544231551e+00 -3.323533108844535455e+00 5.137643684336463821e+02 1.414714519926936021e+02 4.337666579611381223e+01 0.000000000000000000e+00 3.333806835832019999e+01 3.379040066115504004e+01 1.076550513953592514e+01 0.000000000000000000e+00 0.000000000000000000e+00 8.715249582514493554e+00
5.599999999999999289e+01 -1.273064622359698461e+01 -2.318576565963857306e+01 -2.158465028510542538e+01 -1.550289164328551017e+01 -8.011641641690514959e+00 -4.440435783131120751e+00 -9.154481838158940121e+00 -7.596257235015161591e+00 -5.340432838139026472e+00 -3.027246847801086993e+00 3.236977304632585515e+02 1.839979377387333273e+02 4.499413520737071792e+01 8.457115759589163062e+00 3.422605142604090389e+01 2.868530567927482267e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.058615091318049650e+01
5.700000000000000711e+01 -1.494142690232896697e+01 -3.269714738312971036e+01 -2.532707308923356138e+01 -1.476763913556787244e+01 -9.031905299838507872e+00 -7.265984637777947341e+00 -1.218102574310237607e+01 -6.153711043561576943e+00 -3.222205508400802998e+00 -2.722465300405696009e+00 2.075928377240031182e+02 3.203125000000000000e+02 0.000000000000000000e+00 2.685790882629882148e+01 3.100262732769507323e+01 1.348593049419894996e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.247277945876848193e+01
5.800000000000000000e+01 -3.880047194227758922e+01 -2.513551954945830502e+01 -2.840910448592894966e+01 -1.475947051415012190e+01 -1.075674425870419348e+01 -1.152411154639177049e+01 -1.292937664601059033e+01 -4.487763695204911585e+00 -1.145863423324837482e+00 -2.427953699777199326e+00 9.296875000000000000e+02 1.837333261872672097e+02 0.000000000000000000e+00 3.387390226147552141e+01 2.130887567717692832e+01 0.000000000000000000e+00 0.000000000000000000e+00 3.147430642428816316e+00 6.730293546055757581e+00 1.430156962844678503e+01
5.900000000000000000e+01 -2.874122912581919564e+01 -3.662097306174206324e+01 -2.402377873288950028e+01 -1.559889026699343617e+01 -1.311160506826671224e+01 -1.484076269458463671e+01 -1.050669774599640505e+01 -3.027402279171146127e+00 5.263831555463864831e-01 -2.158688685036147525e+00 9.296875000000000000e+02 3.203125000000000000e+02 3.372083212541303965e+01 3.144769119882500519e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.328392042068303525e+01 1.637990940987872079e+01 1.603578383469660906e+01
5.999999999999999289e+01 -2.127290275422611288e+01 -2.435859393469355894e+01 -2.078365553930075293e+01 -1.715708207872762969e+01 -1.536657532364941225e+01 -1.123969168234992644e+01 -7.904116357612029908e+00 -1.867137458035295516e+00 1.797948775148325629e+00 -1.925969044775645012e+00 0.000000000000000000e+00 2.008922676074117817e+02 7.939286456466265918e+01 1.939694362278120465e+01 0.000000000000000000e+00 0.000000000000000000e+00 1.000455499362204748e+01 1.955511526275969203e+01 2.185553377615453741e+01 1.766584826376265838e+01
6.099999999999999289e+01 -1.440520576836688882e+01 -2.132098467814084586e+01 -1.934400765910282871e+01 -1.886128307059804143e+01 -1.574313721531888532e+01 -7.592550073169707758e+00 -6.000502496437022160e+00 -1.000469622371842116e+00 2.725362339733398365e+00 -1.737933220919766875e+00 5.054059007975839677e+02 2.107641913781638436e+02 9.527582949987008476e+01 2.955423211141513296e+00 0.000000000000000000e+00 2.028634591097973683e+01 2.370484858193823285e+01 2.370492435887753757e+01 2.529638753666010942e+01 1.919979160835997689e+01
6.200000000000000711e+01 -1.996863848736173352e+01 -2.472090198040698539e+01 -1.894089022587498405e+01 -1.963457734835347779e+01 -1.442785922481609795e+01 -5.370086471462443001e+00 -4.748428445756813332e+00 -4.027160711123523029e-01 3.356425943005643564e+00 -1.600173536479938097e+00 5.384463253188364433e+02 3.203125000000000000e+02 1.023822797541450598e+02 7.217638090010998653e+00 1.018625015403651624e+01 3.521992600376131577e+01 3.086857838935736709e+01 2.670673789365380202e+01 2.770308627754340236e+01 2.065594899564286635e+01
6.300000000000000000e+01 -1.817582181162125110e+01 -2.095433186930503666e+01 -1.898733247595154694e+01 -1.936774674968529553e+01 -1.321720310988253821e+01 -4.181328587738237346e+00 -4.039946845122301511e+00 -5.269811509992516213e-02 3.723067551079828341e+00 -1.516280940198162064e+00 3.533079261274782539e+02 2.425062709741631863e+02 1.039775465850181462e+02 3.715814505224759756e+01 3.666024279829797194e+01 4.218074358964530290e+01 3.544160760105067709e+01 2.910713489327352477e+01 2.958629501689808450e+01 2.205816150057279046e+01


==> data/sim_total.txt <==
-6.400000000000000000e+01 -8.744513506613493803e+01 1.015657152308496961e+03
-6.300000000000000000e+01 -9.676059254783908159e+01 1.099023601113921359e+03
-6.200000000000000000e+01 -1.064319747418663695e+02 8.496462796951797145e+02
-6.100000000000000000e+01 -1.032740236769258644e+02 1.130967312238149816e+03
-5.999999999999999289e+01 -1.200866491008029726e+02 2.039062500000000000e+03
-5.900000000000000000e+01 -1.482269326317166076e+02 4.515353553900256998e+02
-5.800000000000000000e+01 -1.504100078954110984e+02 0.000000000000000000e+00
-5.700000000000000000e+01 -1.283429380818697894e+02 1.439280424472170807e+03
-5.600000000000000000e+01 -1.105625481330694697e+02 1.483677438156209746e+03
-5.500000000000000000e+01 -1.062102563663329278e+02 1.362760104722366123e+03
-5.400000000000000000e+01 -9.536309268309716458e+01 1.488066861566970601e+03
-5.300000000000000000e+01 -9.625548692519730309e+01 1.914965912231774610e+03
-5.200000000000000711e+01 -8.360879932930821212e+01 1.677694745407499340e+03
-5.100000000000000000e+01 -8.112564637250569888e+01 9.852880812910664190e+02
-5.000000000000000000e+01 -9.004814003873703143e+01 2.039062500000000000e+03
-4.900000000000000000e+01 -8.069576392396950837e+01 2.039062500000000000e+03
-4.800000000000000000e+01 -7.226599196184230323e+01 1.460329710747799027e+03
-4.700000000000000000e+01 -7.390441709031118478e+01 1.692069014476062421e+03
-4.600000000000000000e+01 -6.319263496355978305e+01 1.750410463753337126e+03
-4.500000000000000000e+01 -4.592923323967920624e+01 1.489016520694688097e+03
-4.400000000000000711e+01 -5.319979065915206462e+01 2.039062500000000000e+03
-4.300000000000000000e+01 -4.930351690324107494e+01 1.916737826708815419e+03
-4.200000000000000000e+01 -4.165223001020112292e+01 2.023142777973279635e+03
-4.100000000000000711e+01 -3.328404587293470485e+01 1.807191535568240397e+03
-4.000000000000000000e+01 -3.325520514627448421e+01 1.908716727259602521e+03
-3.900000000000000000e+01 -2.316349195444366416e+01 1.610988306081787414e+03
-3.800000000000000000e+01 -1.864700573917940574e+01 1.655447055787397630e+03
-3.700000000000000000e+01 -1.532127234105529467e+01 1.822815796248288052e+03
-3.600000000000000000e+01 -1.000425996010806351e+01 1.938344343320567305e+03
-3.500000000000000000e+01 4.896570407034398720e+00 1.569240703743622817e+03
-3.400000000000000000e+01 1.134341299629969591e+01 1.582351561573652816e+03
-3.300000000000000000e+01 1.619769352651239913e+01 1.523370458153321351e+03
-3.200000000000000000e+01 1.653014981966532204e+01 1.538164241834018412e+03
-3.100000000000000000e+01 1.651731863575754389e+01 1.523745814056540667e+03
-2.999999999999999645e+01 1.651311175236419615e+01 1.507021663411352392e+03
-2.899999999999999645e+01 1.650685628224136892e+01 1.491137724564116070e+03
-2.800000000000000000e+01 1.650963938041540047e+01 1.474334026845784138e+03
-2.700000000000000000e+01 1.651121430661479295e+01 1.458019384745753996e+03
-2.600000000000000355e+01 1.651392987373228749e+01 1.441800061156947095e+03
-2.500000000000000000e+01 1.651433182878997741e+01 1.425189019191272109e+03
-2.400000000000000355e+01 1.651331320893806165e+01 1.408763575618061168e+03
-2.300000000000000355e+01 1.651092898055285829e+01 1.392558814888055394e+03
-2.199999999999999645e+01 1.651305377135674846e+01 1.376052994120831272e+03
-2.100000000000000000e+01 1.651138649566146555e+01 1.359797790457022074e+03
-2.000000000000000355e+01 1.650903823712462781e+01 1.343332787127762003e+03
-1.900000000000000000e+01 1.650831683481569812e+01 1.326869557165040305e+03
-1.800000000000000355e+01 1.651207066561445203e+01 1.310635882024545026e+03
-1.699999999999999645e+01 1.651360518064797134e+01 1.294224231933957526e+03
-1.600000000000000000e+01 1.651060686438251679e+01 1.277687880976425504e+03
-1.500000000000000355e+01 1.650961768605095159e+01 1.261434215244022880e+03
-1.399999999999999822e+01 1.650967526901676052e+01 1.244971320695816075e+03
-1.300000000000000178e+01 1.650657618133400462e+01 1.228728637710275279e+03
-1.199999999999999467e+01 1.650664632239952923e+01 1.212298084601269466e+03
-1.099999999999999822e+01 1.650700531674985427e+01 1.195799739617074010e+03
-1.000000000000000178e+01 1.651184549900842313e+01 1.179649373661892014e+03
-8.999999999999996447e+00 1.651371891585002416e+01 1.162939003361328787e+03
-8.000000000000000000e+00 1.650602836773015980e+01 1.146710344030584793e+03
-7.000000000000003553e+00 1.651288436453354791e+01 1.130387801296019006e+03
-5.999999999999997335e+00 1.651010419391866790e+01 1.113919199320297594e+03
-5.000000000000009770e+00 1.651220592722589586e+01 1.097505067944225630e+03
-4.000000000000004441e+00 1.651661181388988098e+01 1.081262518772233307e+03
-2.999999999999998668e+00 1.651775736158012364e+01 1.064675208665041509e+03
-2.000000000000002220e+00 1.651220760197132620e+01 1.048441797902314647e+03
-9.999999999999965583e-01 1.651665715732400841e+01 1.032005666167227218e+03
0.000000000000000000e+00 1.651500079981751412e+01 1.015429377618962349e+03
9.999999999999965583e-01 1.651085431649169522e+01 9.994223141466466132e+02
2.000000000000002220e+00 1.651402358032163420e+01 9.827762365923208563e+02
2.999999999999998668e+00 1.651218756620477990e+01 9.664592216505403712e+02
4.000000000000004441e+00 1.651577286636367248e+01 9.500880053387131738e+02
5.000000000000000888e+00 1.651478252672255209e+01 9.337202664445715072e+02
6.000000000000007105e+00 1.651266575417744420e+01 9.172807161128359894e+02
6.999999999999994671e+00 1.651599413803504390e+01 9.008355012053115161e+02
8.000000000000000000e+00 1.650705177935363466e+01 8.847247576981728798e+02
8.999999999999996447e+00 1.651182166404448637e+01 8.682423509729655962e+02
1.000000000000000178e+01 1.651319994318991036e+01 8.516450019819009185e+02
1.099999999999999822e+01 1.650992572363679045e+01 8.354523655361175543e+02
1.199999999999999467e+01 1.651137107034088913e+01 8.188644451259796142e+02
1.300000000000000178e+01 1.650692098995341794e+01 8.026751869743110319e+02
1.399999999999999822e+01 1.650792779529673382e+01 7.862875740360924510e+02
1.500000000000000355e+01 1.651665585981243467e+01 7.697690118767133072e+02
1.599999999999999112e+01 1.650974546562748912e+01 7.534482107872485130e+02
1.700000000000000711e+01 1.650485850678517963e+01 7.370606092921970003e+02
1.799999999999999289e+01 1.650609318112552160e+01 7.206627369991635987e+02
1.900000000000000711e+01 1.650496128909995974e+01 7.042835067736152723e+02
2.000000000000000355e+01 1.650705284035205267e+01 6.879698289118662160e+02
2.100000000000000000e+01 1.650928342197616061e+01 6.715490104900114829e+02
2.199999999999999645e+01 1.650950030824470005e+01 6.550832895407879732e+02
2.299999999999999289e+01 1.651381754536974356e+01 6.388468727067494228e+02
2.399999999999998934e+01 1.650939638120764386e+01 6.222563676739462153e+02
2.500000000000000711e+01 1.651265272832730346e+01 6.061639178141684852e+02
2.600000000000000355e+01 1.651236455986801133e+01 5.895049060793621720e+02
2.700000000000000000e+01 1.651301263677853726e+01 5.731676936752469373e+02
2.799999999999999645e+01 1.652107473081503031e+01 5.571578196044536071e+02
2.899999999999999289e+01 1.652259002699326373e+01 5.401192283943869370e+02
3.000000000000000711e+01 1.652582232970871345e+01 5.239296590673302489e+02
3.100000000000000355e+01 1.653413532297254207e+01 5.078436989552530463e+02
3.200000000000000000e+01 1.652739905229849171e+01 4.926407054566893748e+02
3.300000000000000000e+01 1.620289546055782637e+01 5.082810799583946277e+02
3.399999999999999289e+01 1.133700115309833478e+01 4.490524420044098974e+02
3.500000000000000711e+01 4.887843116306194169e+00 4.619810098114614334e+02
3.600000000000000711e+01 -1.002357789553926182e+01 9.151913071846020387e+01
3.700000000000000000e+01 -1.530441155963668365e+01 2.090378082789433734e+02
3.800000000000000000e+01 -1.862163788538032705e+01 3.769599994542931540e+02
3.899999999999999289e+01 -2.315412889064198865e+01 4.210651774472799502e+02
4.000000000000000711e+01 -3.326259569125141269e+01 1.228364456817165404e+02
4.100000000000000711e+01 -3.328536608592386870e+01 2.239793682806258630e+02
4.200000000000000000e+01 -4.165962088354565651e+01 5.945719282342021295e+00
4.299999999999997868e+01 -4.931550607988633317e+01 1.151067235291827302e+02
4.399999999999999289e+01 -5.321770653193854628e+01 0.000000000000000000e+00
4.499999999999999289e+01 -4.594077179362729169e+01 5.420785631701520515e+02
4.600000000000000711e+01 -6.319482476410620819e+01 2.806037361678432944e+02
4.700000000000002132e+01 -7.386997239825876704e+01 3.400121564179416964e+02
4.800000000000000000e+01 -7.225268945036795287e+01 5.712540990409619326e+02
4.900000000000000000e+01 -8.070730369953643901e+01 0.000000000000000000e+00
4.999999999999999289e+01 -9.001385365952776851e+01 0.000000000000000000e+00
5.100000000000000711e+01 -8.111187974774071563e+01 1.046740056338889872e+03
5.200000000000000711e+01 -8.359218465863440883e+01 3.536058461070282988e+02
5.300000000000000000e+01 -9.624125615691013991e+01 1.158944990292788901e+02
5.399999999999997868e+01 -9.535372898152260746e+01 5.432480631717461392e+02
5.499999999999999289e+01 -1.062147880348129689e+02 6.682610252550914538e+02
5.599999999999999289e+01 -1.105744499954621318e+02 5.475539963597296946e+02
5.700000000000000711e+01 -1.283105840611936515e+02 5.915724768358093115e+02
5.800000000000000000e+01 -1.503763794821027204e+02 2.039062500000000000e+03
5.900000000000000000e+01 -1.481036444489811856e+02 1.579680957531758850e+03
5.999999999999999289e+01 -1.200777754097566543e+02 0.000000000000000000e+00
6.099999999999999289e+01 -1.032807114642590136e+02 9.002786432348175367e+02
6.200000000000000711e+01 -1.064578458466744451e+02 1.181048007433067141e+03
6.300000000000000000e+01 -9.676962295430737981e+01 9.319840741308056522e+02

